BTTDA: Block-Term Tensor Discriminant Analysis for Brain-Computer Interfacing

Brain-computer interfaces (BCIs) allow direct communication between the brain and external devices, frequently using electroencephalography (EEG) to record neural activity. Dimensionality reduction and structured regularization are essential for effectively classifying task-related brain signals, including event-related potentials (ERPs) and motor imagery (MI) rhythms. Current tensor-based approaches, such as Tucker and PARAFAC decompositions, often lack the flexibility needed to fully capture the complexity of EEG data. This study introduces Block-Term Tensor Discriminant Analysis (BTTDA): a novel tensor-based and supervised feature extraction method designed to enhance classification accuracy by providing flexible multilinear dimensionality reduction. Extending Higher Order Discriminant Analysis (HODA), BTTDA uses a novel and interpretable forward model for HODA combined with a deflation scheme to iteratively extract discriminant block terms, improving feature representation for classification. BTTDA and a sum-of-rank-1-terms variant PARAFACDA were evaluated on publicly available ERP (second-order tensors) and MI (third-order tensors) EEG datasets from the MOABB benchmarking framework. Benchmarking revealed that BTTDA and PARAFACDA significantly outperform the traditional HODA method in ERP decoding, resulting in state-of-the art performance (ROC-AUC = 91.25%). For MI, decoding results of HODA, BTTDA and PARAFACDA were subpar, but BTTDA still significantly outperformed HODA (64.52% > 61.00%). The block-term structure of BTTDA enables interpretable and more efficient dimensionality reduction without compromising discriminative power. This offers a promising and adaptable approach for feature extraction in BCI and broader neuroimaging applications.

==> erp_BTTDA_HODA.csv <==
,dataset,index,pipe1,pipe2,p,smd,nsub,p_star,dof,ci,dataset_idx
3,BNCI2014-008,3,BTTDA,HODA,0.00390625,1.5694555112691837,8.0,**,7.0,0.6698346895648992,0
12,BNCI2014-009,3,BTTDA,HODA,0.005859375,0.9429137142997656,10.0,**,9.0,0.5796812075496328,1
21,BNCI2015-003,3,BTTDA,HODA,0.0029296875,1.3065154677492836,10.0,**,9.0,0.5796812075496328,2
30,BrainInvaders2012,3,BTTDA,HODA,6.139592680668323e-06,1.7408077552326207,25.0,***,24.0,0.34217641598188553,3
39,BrainInvaders2013a,3,BTTDA,HODA,3.2782554626464844e-06,1.0457652193962017,24.0,***,23.0,0.34984256063871066,4
48,BrainInvaders2014a,3,BTTDA,HODA,2.5647197593496936e-11,1.179912986871934,64.0,***,63.0,0.20867527771335156,5
57,BrainInvaders2014b,3,BTTDA,HODA,0.0003021083612111397,0.6152113594256235,38.0,***,37.0,0.2736827245515479,6
66,BrainInvaders2015a,3,BTTDA,HODA,1.5916157281026244e-12,1.1719424935158937,43.0,***,42.0,0.25649532988135293,7
75,BrainInvaders2015b,3,BTTDA,HODA,2.1088908397359774e-11,1.3342153316340783,44.0,***,43.0,0.25343094402643906,8
84,Cattan2019-VR,3,BTTDA,HODA,6.67572021484375e-06,1.284969993689571,21.0,***,20.0,0.37636437622170166,9
93,EPFLP300,3,BTTDA,HODA,0.00390625,1.7206605521672536,8.0,**,7.0,0.6698346895648992,10
102,Huebner2017,3,BTTDA,HODA,0.0003662109375,0.6234827943002738,13.0,***,12.0,0.4943176284241863,11
111,Huebner2018,3,BTTDA,HODA,0.001220703125,1.1460367856278357,12.0,**,11.0,0.5184272917560628,12
120,Lee2019-ERP,3,BTTDA,HODA,8.128492284665484e-11,1.059690984138078,54.0,***,53.0,0.2278183638906122,13
-1,\textbf{Meta-effect},14,BTTDA,HODA,1.5616204411498387e-58,1.1958272106655428,26.714285714285715,***,25.714285714285715,0.3301324259797695,14


==> erp_BTTDA_PARAFACDA.csv <==
,dataset,index,pipe1,pipe2,p,smd,nsub,p_star,dof,ci,dataset_idx
6,BNCI2014-008,6,BTTDA,PARAFACDA,0.01953125,0.9023978962104252,8.0,*,7.0,0.6698346895648992,0
15,BNCI2014-009,6,BTTDA,PARAFACDA,0.017578125,0.8003092024190663,10.0,*,9.0,0.5796812075496328,1
24,BNCI2015-003,6,BTTDA,PARAFACDA,0.0078125,0.9564836537611511,10.0,**,9.0,0.5796812075496328,2
33,BrainInvaders2012,6,BTTDA,PARAFACDA,0.01977242822401211,0.49350664111039977,25.0,*,24.0,0.34217641598188553,3
42,BrainInvaders2013a,6,BTTDA,PARAFACDA,0.07999265193939209,0.22372797184339968,24.0,,23.0,0.34984256063871066,4
51,BrainInvaders2014a,6,BTTDA,PARAFACDA,0.0028146525258551176,0.39894847530329675,64.0,**,63.0,0.20867527771335156,5
60,BrainInvaders2014b,6,BTTDA,PARAFACDA,0.1337447392688773,0.15462635617846127,38.0,,37.0,0.2736827245515479,6
69,BrainInvaders2015a,6,BTTDA,PARAFACDA,3.220326334485435e-07,0.8438219341448183,43.0,***,42.0,0.25649532988135293,7
78,BrainInvaders2015b,6,BTTDA,PARAFACDA,0.04370670610290972,0.2706248410352155,44.0,*,43.0,0.25343094402643906,8
87,Cattan2019-VR,6,BTTDA,PARAFACDA,0.3971611386464621,0.20749800763644027,21.0,,20.0,0.37636437622170166,9
96,EPFLP300,6,BTTDA,PARAFACDA,0.03515625,0.8143580016818032,8.0,*,7.0,0.6698346895648992,10
105,Huebner2017,6,BTTDA,PARAFACDA,0.1368408203125,0.31920050558476526,13.0,,12.0,0.4943176284241863,11
114,Huebner2018,6,BTTDA,PARAFACDA,0.00390625,0.8751356210441528,12.0,**,11.0,0.5184272917560628,12
123,Lee2019-ERP,6,BTTDA,PARAFACDA,0.003298572807407106,0.38304762354056554,54.0,**,53.0,0.2278183638906122,13
-1,\textbf{Meta-effect},14,BTTDA,PARAFACDA,3.2821499679247565e-15,0.5459776236781401,26.714285714285715,***,25.714285714285715,0.3301324259797695,14


==> erp_PARAFACDA_HODA.csv <==
,dataset,index,pipe1,pipe2,p,smd,nsub,p_star,dof,ci,dataset_idx
5,BNCI2014-008,5,PARAFACDA,HODA,0.0078125,1.3067922134615704,8.0,**,7.0,0.6698346895648992,0
14,BNCI2014-009,5,PARAFACDA,HODA,0.0546875,0.577622399004106,10.0,,9.0,0.5796812075496328,1
23,BNCI2015-003,5,PARAFACDA,HODA,0.0068359375,1.1138331428792925,10.0,**,9.0,0.5796812075496328,2
32,BrainInvaders2012,5,PARAFACDA,HODA,7.84560109977792e-06,1.4488385477535692,25.0,***,24.0,0.34217641598188553,3
41,BrainInvaders2013a,5,PARAFACDA,HODA,1.5079975128173828e-05,0.9833329230507422,24.0,***,23.0,0.34984256063871066,4
50,BrainInvaders2014a,5,PARAFACDA,HODA,5.713531701027943e-11,1.1354246774040406,64.0,***,63.0,0.20867527771335156,5
59,BrainInvaders2014b,5,PARAFACDA,HODA,0.0003021083612111397,0.5926847991669113,38.0,***,37.0,0.2736827245515479,6
68,BrainInvaders2015a,5,PARAFACDA,HODA,8.62200977280736e-10,0.9995573985454951,43.0,***,42.0,0.25649532988135293,7
77,BrainInvaders2015b,5,PARAFACDA,HODA,6.470486368925776e-10,1.192948163611779,44.0,***,43.0,0.25343094402643906,8
86,Cattan2019-VR,5,PARAFACDA,HODA,2.384185791015625e-06,1.3798602872656514,21.0,***,20.0,0.37636437622170166,9
95,EPFLP300,5,PARAFACDA,HODA,0.00390625,1.359143372378092,8.0,**,7.0,0.6698346895648992,10
104,Huebner2017,5,PARAFACDA,HODA,0.00048828125,0.6139260630961263,13.0,***,12.0,0.4943176284241863,11
113,Huebner2018,5,PARAFACDA,HODA,0.003173828125,1.1020999100936655,12.0,**,11.0,0.5184272917560628,12
122,Lee2019-ERP,5,PARAFACDA,HODA,1.0763243205107869e-10,1.021720454488339,54.0,***,53.0,0.2278183638906122,13
-1,\textbf{Meta-effect},14,PARAFACDA,HODA,6.5030754893007674e-52,1.0591274537285273,26.714285714285715,***,25.714285714285715,0.3301324259797695,14


==> erp_contrast_block-1.csv <==
time,Fz,Cz,Pz,Oz,P3,P4,PO7,PO8
-0.19921875,0.024448841173807523,0.01987426756500099,0.03130706716092391,0.0503823400777037,0.042787245746467306,0.0393290342515229,0.0716990768978576,0.07297277448969908
-0.1953125,0.026341911762983727,0.021413130824043947,0.03373116896909778,0.05428343996527474,0.04610025783335914,0.04237427475572986,0.0772507249280352,0.07862304585160018
-0.19140625,0.025736291320299642,0.020920827736858882,0.03295566486372081,0.053035421387903625,0.045040376761562584,0.04140006026887022,0.07547467362201132,0.07681544644810856
-0.1875,0.02244618002578136,0.018246321786818953,0.028742633162437414,0.046255404839712355,0.03928244396433911,0.0361075009891465,0.06582603617744098,0.06699540477939081
-0.18359375,0.01730260557053498,0.014065150821807038,0.0221562181934587,0.03565591200072049,0.03028081607681088,0.027833415572331432,0.05074190667642142,0.05164331184914772
-0.1796875,0.012139398819499547,0.00986802106694995,0.015544662446131952,0.025015964411068126,0.02124482989529497,0.019527750083625506,0.03560020189752322,0.036232624012200176
-0.17578125,0.009389105493085026,0.0076323294351254845,0.012022876028083829,0.01934836646455551,0.01643161695596973,0.015103557515772081,0.027534646562799026,0.028023785958453118
-0.171875,0.01136910920962464,0.00924185883377504,0.014558295902133978,0.023428608386666383,0.019896765124371996,0.018288641712160825,0.03334123732656735,0.03393352798752858
-0.16796875,0.01947211814012917,0.015828730326461482,0.024934307063517736,0.04012668242125983,0.03407761894891337,0.03132334924771385,0.05710425199367819,0.05811868319938185
-0.1640625,0.0335385941241384,0.027263256541232295,0.04294661692938462,0.06911381689178597,0.05869497243793376,0.053951040968058805,0.0983558336997703,0.1001030724978591
-0.16015625,0.05164927330270075,0.04198528458232431,0.06613758074536236,0.10643495329532016,0.0903899746163006,0.08308434473747184,0.15146750342864834,0.15415825771469827
-0.15625,0.07044239680453757,0.05726206708800419,0.09020243396662408,0.1451624171977528,0.12327930676292453,0.11331545124448894,0.20658053756505979,0.21025033447585884
-0.15234375,0.08588128252995375,0.06981221645219193,0.10997213450991694,0.17697770715585648,0.15029847588721168,0.138150838324691,0.25185687491102726,0.25633099198785203
-0.1484375,0.09424274338698524,0.0766091758919174,0.12067908983226516,0.19420838270889362,0.16493163457198534,0.15160129862579197,0.27637781840894604,0.2812875550262106
-0.14453125,0.09302589631943192,0.07562001513861105,0.11912090513988005,0.19170079212926794,0.16280206693863875,0.1496438528647559,0.2728092738379928,0.27765560162151814
-0.140625,0.0815180030144802,0.06626533632925202,0.10438489539410511,0.16798618673874444,0.14266241521454504,0.13113195507230557,0.23906105184323678,0.24330785208803718
-0.13671875,0.06087869053317263,0.0494878058532322,0.07795598122584124,0.12545424965537677,0.10654212445615485,0.09793102861976877,0.17853385259058996,0.18170541693507403
-0.1328125,0.03376211665795381,0.027444956529620868,0.04323284130691718,0.06957444043109717,0.05908615463567912,0.054310611119490204,0.09901134490064578,0.10077022949417369
-0.12890625,0.0036286476046143434,0.002949698929555211,0.004646532048013796,0.00747764516972893,0.006350396652976542,0.005837136107800234,0.010641432623970104,0.010830471630640659
-0.125,-0.026036726552547407,-0.021165048380566986,-0.03334037756985708,-0.053654535037139794,-0.045566160622456664,-0.04188334656873849,-0.07635573240349913,-0.07771215848606516
-0.12109375,-0.0523909449157145,-0.042588183646330435,-0.06708730637683402,-0.10796333782536749,-0.09168795855885037,-0.08427742415051398,-0.15364254579708359,-0.15637193939710414
-0.1171875,-0.07364036491708248,-0.059861669399197126,-0.09429747649392084,-0.15175255896338058,-0.12887598188626725,-0.11845978775681942,-0.21595896271264792,-0.219795367684128
-0.11328125,-0.08913415427969085,-0.07245645150533164,-0.11413748524091716,-0.1836809957467267,-0.1559912448101386,-0.14338350240450382,-0.26139630904253863,-0.26603987635098747
-0.109375,-0.09917452103991309,-0.08061818590476832,-0.12699430840257264,-0.2043714317778722,-0.173562611394118,-0.15953469301166479,-0.290840858951924,-0.29600749940073
-0.10546875,-0.10463958233231097,-0.08506068382985177,-0.133992386963655,-0.21563342045283207,-0.1831268576779621,-0.16832592564242077,-0.30686777563460055,-0.3123191163467709
-0.1015625,-0.10654850512992198,-0.08661243811047825,-0.1364367818723622,-0.219567183989966,-0.18646761645868537,-0.17139666397270048,-0.31246591447597893,-0.31801670274944627
-0.09765625,-0.10569716124564366,-0.08592038369670263,-0.1353466387854496,-0.21781279713195545,-0.18497770781777945,-0.17002717811465118,-0.30996926625448395,-0.31547571666123986
-0.09375,-0.1024571858465606,-0.08328663625434274,-0.13119780817305582,-0.21113609705025738,-0.179307519942995,-0.16481526188272255,-0.300467632996515,-0.3058053152926732
-0.08984375,-0.09677178525180352,-0.07866501761100153,-0.1239175588807484,-0.19942004314543738,-0.16935764790559915,-0.15566958211366,-0.28379454874993826,-0.28883601999041275
-0.0859375,-0.08831654696450641,-0.071791816935729,-0.11309051473062937,-0.1819961141791282,-0.1545603538488649,-0.14206825937890244,-0.25899856836986146,-0.2635995315358741
-0.08203125,-0.07674551483205505,-0.06238582272999338,-0.09827365943237965,-0.15815140841368702,-0.13431022694021522,-0.12345481081865728,-0.22506516472731164,-0.22906334606886958
-0.078125,-0.06192869506094212,-0.0503413488672777,-0.07930052703386536,-0.12761802281602286,-0.10837971586852291,-0.09962009528408089,-0.1816131316445535,-0.18483939356883639
-0.07421875,-0.044109235375344724,-0.03585604702038836,-0.056482463151041884,-0.0908970037016843,-0.07719435757280735,-0.07095524523492713,-0.12935547033521289,-0.1316534081752252
-0.0703125,-0.023953022676437286,-0.01947122285628211,-0.03067216525209915,-0.04936059738724907,-0.04191952740484339,-0.038531450030632186,-0.07024502934882548,-0.07149289871222209
-0.06640625,-0.0025068989106813433,-0.0020378383425168067,-0.0032101175051479913,-0.005166029382053239,-0.004387255003734936,-0.004032662204167536,-0.007351773412267448,-0.007482373831635414
-0.0625,0.01889612732952628,0.015360512861661846,0.024196744163873518,0.03893972433388626,0.033069596838686266,0.030396797967569,0.0554150965115241,0.05639951794478293
-0.05859375,0.038751188924379676,0.03150053373701667,0.04962141630926453,0.0798555461756223,0.06781739614325488,0.06233615579276375,0.11364237906263952,0.11566118018890847
-0.0546875,0.055504937535033605,0.0451195241168989,0.07107481536650084,0.11438041269684618,0.09713766502272847,0.0892866651724944,0.16277469683245727,0.16566630733905185
-0.05078125,0.06769874971723766,0.0550317800218636,0.08668915540965827,0.13950851496247196,0.11847772896089737,0.10890195056845187,0.19853447952300485,0.2020613436570784
-0.046875,0.07414556790763527,0.06027234178418439,0.09494439012769362,0.15279363196896156,0.12976012442322826,0.11927247101084504,0.2174405153709813,0.22130323884539393
-0.04296875,0.07413451186266684,0.060263353418577026,0.09493022901096992,0.15277083775799838,0.12974076923910616,0.1192546790207416,0.2174080862005212,0.22127024124074524
-0.0390625,0.06762584092712132,0.05497251365227385,0.08659579719960675,0.13935827780642285,0.11835013680183692,0.1087846683844873,0.19832066300295992,0.2018437328388245
-0.03515625,0.055374027141397164,0.04501310613136411,0.07090718412428032,0.1141106480417875,0.09690856472843734,0.08907608162189717,0.16239079059232608,0.16527557988865738
-0.03125,0.038916464717431154,0.031634886710207866,0.04983305501582436,0.08019613773058154,0.06810663677470075,0.06260202667363046,0.11412707578983827,0.11615448158863728
-0.02734375,0.020395798827621547,0.016579583927978092,0.026117094265032392,0.04203013759251917,0.03569412854176335,0.03280920779502594,0.05981306117064378,0.06087560677769943
-0.0234375,0.0022347479422535343,0.0018166088633364552,0.0028616247149670926,0.004605201109342261,0.003910971102527583,0.0035948728438484068,0.006553658504770965,0.006670081376114467
-0.01953125,-0.013265797349504282,-0.010783661075208784,-0.016987030448945006,-0.027337160091178703,-0.02321610814703945,-0.02133970156137366,-0.03890349731250353,-0.03959459604629956
-0.015625,-0.024305567336568856,-0.019757802505182553,-0.03112360147383697,-0.05008709180742699,-0.0425365058731586,-0.039098559057038074,-0.07127890455649322,-0.07254514144960922
-0.01171875,-0.029846862759086434,-0.02426227929674951,-0.038219308606812774,-0.06150617792854973,-0.05223417787192375,-0.04801243136398625,-0.08752940772183138,-0.08908432391763199
-0.0078125,-0.02970453039097265,-0.024146576294015176,-0.03803704728966295,-0.06121287299265532,-0.05198508290504833,-0.047783469625528596,-0.08711199228628175,-0.08865949752134838
-0.00390625,-0.024461895620220275,-0.019884881297116408,-0.03132378623149634,-0.05040924122567958,-0.04281009324813567,-0.03935003434207829,-0.07173736094046035,-0.07301174065332816
0.0,-0.01525565274107521,-0.012401199178668776,-0.019535066897446995,-0.03143770754832076,-0.026698499411281773,-0.02454063441348353,-0.044738978743907865,-0.04553374566285129
0.00390625,-0.0034941942672617188,-0.0028404028018513827,-0.0044743626581578155,-0.007200573914900588,-0.006115093764691437,-0.005620850895837748,-0.010247132031793171,-0.010429166863445971
0.0078125,0.009427814973150817,0.0076637958201786205,0.012072443489330453,0.01942813554478562,0.016499360100397098,0.015165825928420418,0.027648166422977738,0.02813932198364455
0.01171875,0.022369302854485795,0.018183829553208852,0.02864419279546837,0.04609698578406096,0.039147902697322934,0.035983834578701135,0.06560058807281166,0.0667659492137318
0.015625,0.03460018049850078,0.028126212470169776,0.04430599531701773,0.07130145718292624,0.06055282852912569,0.055658741615616236,0.10146906248564846,0.10327160993028883
0.01953125,0.04584811108543363,0.037269565211772715,0.05870911934380274,0.09448034887782342,0.08023751973951221,0.07375244592822128,0.1344549218629254,0.13684345390174713
0.0234375,0.056219921162892206,0.04570072675846859,0.07199035678695509,0.11585380121914568,0.09838893788582936,0.09043680648801455,0.16487146581312118,0.1678003229699243
0.02734375,0.06601074176160182,0.05365960831227312,0.0845276417749119,0.13602999615613953,0.11552359069355589,0.10618657597660786,0.1935841993372378,0.19702312670233368
0.03125,0.07545464342229025,0.061336486112395505,0.09662068123361678,0.15549127851954836,0.13205109894443012,0.12137827809510782,0.22127953513972898,0.22521047071677458
0.03515625,0.08450596311604386,0.06869422719546492,0.10821101881219874,0.17414356534573017,0.1478915692132432,0.13593846404091892,0.24782357854746806,0.2522260444948188
0.0390625,0.09274548773419156,0.07539206592355185,0.11876183236836368,0.1911229503548384,0.16231132349275867,0.14919277191438596,0.2719869485190429,0.27681866754392104
0.04296875,0.0994649269614456,0.0808542495178699,0.12736616383790533,0.20496986508078407,0.17407083419129776,0.1600018322278629,0.29169248705329665,0.2968742478515196
0.046875,0.10390657934067349,0.08446483690249806,0.13305377422057063,0.2141229060725891,0.18184405803367554,0.1671467941832816,0.3047181564852508,0.3101313268416561
0.05078125,0.1055568858987499,0.08580635579846785,0.13516699937099474,0.2175237199253388,0.18473220109171962,0.16980150974177377,0.30955786201047886,0.31505700803791115
0.0546875,0.10435492470151075,0.08482928848252413,0.13362787854021008,0.21504681058104325,0.1826286961659207,0.16786800927093282,0.3060329731852107,0.31146950618676783
0.05859375,0.10070572642462139,0.08186288624756344,0.1289550226601932,0.20752680995883566,0.1762423238460542,0.1619978178268866,0.2953312616682524,0.30057768185542955
0.0625,0.09527614253102001,0.07744922214669714,0.12200237620163534,0.1963379361313855,0.1667401647864608,0.15326365598866687,0.2794083968638006,0.2843719357770169
0.06640625,0.08866079781455483,0.07207166419220812,0.11353134254932229,0.1827055342573658,0.1551628372453706,0.14262204217629915,0.26000813591053884,0.2646270331752021
0.0703125,0.08108292348651958,0.06591166368252743,0.10382777304585034,0.16708962391476234,0.1419009976189045,0.1304320846884366,0.23778513025263237,0.24200926418416202
0.07421875,0.07229909471107021,0.058771359334741646,0.09257995259304153,0.1489885477212738,0.12652866132611962,0.11630217500169238,0.21202551181431772,0.21579204201316315
0.078125,0.061798210992947133,0.050235279047683434,0.07913344290955138,0.1273491250231018,0.10815136164410433,0.09941019385451,0.18123046174878255,0.18444993088451156
0.08203125,0.049253316092290333,0.040037630100187016,0.06306952826662382,0.10149754814392509,0.08619687719146896,0.07923014777588833,0.14444108842326386,0.14700701456149545
0.0859375,0.03505745738152655,0.028497929349668993,0.044891542927416594,0.07224377895909129,0.06135309149613022,0.0563943274300982,0.10281007689627586,0.10463644883884626
0.08984375,0.02071169724615629,0.016836374072681792,0.026521604468143778,0.04268111197802682,0.03624697342274885,0.03331736664335949,0.060739466789527796,0.061818468566343654
0.09375,0.008865689515857866,0.007206848895435769,0.011352634388117622,0.018269750157173803,0.015515601248239363,0.014261576808394238,0.02599966819616384,0.026461540514333137
0.09765625,0.0029296935988298856,0.0023815247551794982,0.003751511989946721,0.006037292887839385,0.005127176461172667,0.004712780388160809,0.008591667821633564,0.008744294177631673
0.1015625,0.006331990931585096,0.005147225312640558,0.008108199445189257,0.01304849295280519,0.011081444206695323,0.010185803311912878,0.018569302540072385,0.01889917555786269
0.10546875,0.02162503953684336,0.0175788237299912,0.027691152482134385,0.04456326152535439,0.0378453890448327,0.03478659493794112,0.06341795000253114,0.06454453682636085
0.109375,0.04969914613184301,0.040400042422561455,0.06364042093309763,0.10241627279583554,0.08697710995875241,0.07994731987537307,0.1457485296896266,0.14833769057531754
0.11328125,0.08933010064993141,0.07261572676497963,0.11438838498634141,0.18408478297260444,0.15633415273441642,0.143698699162087,0.26197093916380254,0.2666247098659369
0.1171875,0.13718718605559843,0.11151838208434128,0.1756700385158183,0.282705087784052,0.24008753030102525,0.22068284977194708,0.4023174255962658,0.4094644054930541
0.12109375,0.18829996406566352,0.15306754619359708,0.241120631017111,0.3880344650042389,0.3295386079571472,0.3029041693025647,0.5522115884559753,0.5620213414658792
0.125,0.23686612848905497,0.19254659378020733,0.3033102586869063,0.48811597253006767,0.4145329057791969,0.38102893995528575,0.6946375492589141,0.7069774028423126
0.12890625,0.2772071354684158,0.22533947685587918,0.35496742611940135,0.5712476536245958,0.485132602534577,0.44592249537345197,0.8129421757985256,0.8273837011074647
0.1328125,0.30465446343441727,0.24765120087977266,0.390114109904971,0.6278090722844354,0.5331673946784576,0.49007502411768655,0.8934347306421841,0.9093061521525669
0.13671875,0.31618017715118185,0.2570203605500865,0.4048729635997006,0.6515604127343977,0.5533382818612154,0.5086155852040974,0.9272352485822921,0.9437071071261016
0.140625,0.3106586348167184,0.2525319473534182,0.39780255178811785,0.6401820655810297,0.5436751280285534,0.499733459946583,0.9110426617553458,0.9272268925997196
0.14453125,0.2887462358103221,0.23471952204090485,0.3697434181049175,0.5950266199761245,0.5053268523624865,0.46448462853732053,0.8467819725410664,0.8618246170044586
0.1484375,0.25246418999813613,0.20522614363471803,0.3232837855193793,0.5202592774367076,0.44183067871017556,0.40612039242660103,0.7403806989714212,0.7535331860708538
0.15234375,0.20463714633933705,0.1663479025637571,0.26204060077361646,0.4217008893192542,0.35812985288430355,0.32918455872277264,0.6001222914164828,0.6107831609369896
0.15625,0.1483570883920038,0.12059830112320924,0.1899732353649597,0.3057231765524193,0.2596356694084534,0.23865101184128434,0.4350744404746365,0.44280332645030285
0.16015625,0.08660260419901533,0.07039857052859588,0.11089579743384093,0.1784641625590666,0.1515608545332725,0.13931118303389667,0.25397224590051337,0.25848393647720513
0.1640625,0.022063852966880404,0.017935532170554325,0.028253060335714508,0.04546753729073316,0.038613343633642216,0.03549248361878199,0.06470482105669362,0.06585427314576009
0.16796875,-0.042863074867227624,-0.034843051111010936,-0.054886740485926566,-0.08832900988409165,-0.07501348875393887,-0.06895064075251867,-0.1257009643040874,-0.12793397274890594
0.171875,-0.10600954425399323,-0.08617431745960857,-0.13574664592397312,-0.21845653463969938,-0.18552439939867327,-0.17052968814823544,-0.31088535479284474,-0.31640806241739483
0.17578125,-0.16540371916562435,-0.1344553766102763,-0.21180167664169858,-0.3408516136005346,-0.28946851671207696,-0.26607267500367016,-0.48506569783057785,-0.4936826485391066
0.1796875,-0.21934276617230353,-0.17830198828505672,-0.2808713475133118,-0.45200513909549045,-0.3838657391952438,-0.3528404022290488,-0.6432481995943817,-0.6546752047142945
0.18359375,-0.2665622673703183,-0.21668634531124553,-0.3413365448068362,-0.5493115509125346,-0.4665033088713244,-0.42879889861069387,-0.781724907028547,-0.7956118679430801
0.1875,-0.3064277223074896,-0.24909266471695446,-0.39238480553649424,-0.6314633083093213,-0.5362707611311635,-0.4929275405629596,-0.8986349939732463,-0.9145988428826968
0.19140625,-0.33904007068485953,-0.27560298576645437,-0.4341453347933566,-0.6986683729337528,-0.5933447368988709,-0.5453885592032748,-0.9942745009539067,-1.0119373428096878
0.1953125,-0.3651682334293582,-0.2968423586935387,-0.4676028027006396,-0.7525113119299931,-0.6390708904291387,-0.5874189810128883,-1.0708984063967364,-1.0899224207605585
0.19921875,-0.3859896082758496,-0.3137678845632763,-0.49426489567849785,-0.7954184866321157,-0.6755098524990899,-0.6209128287082422,-1.1319594932501786,-1.1520681937327026
0.203125,-0.4027026250241761,-0.32735377430981316,-0.5156661018190789,-0.8298594025291095,-0.7047588042041752,-0.6477977763097442,-1.1809723901023972,-1.2019517043881933
0.20703125,-0.41613932921791275,-0.33827635093075514,-0.532871979430638,-0.8575487413509109,-0.7282740170921898,-0.6694124294881476,-1.2203770438645734,-1.2420564416970592
0.2109375,-0.4265201880571112,-0.3467148701474798,-0.546164812931238,-0.8789408525444742,-0.7464412874469417,-0.6861113206468872,-1.2508201052696677,-1.2730403113891953
0.21484375,-0.4334503955760738,-0.35234839401709905,-0.5550390369535307,-0.8932221362556447,-0.758569683512178,-0.6972594519538688,-1.2711437875623233,-1.2937250630784547
0.21875,-0.4361736785085668,-0.35456210412121436,-0.5585262101703847,-0.898834002782678,-0.7633355494363059,-0.7016401468717959,-1.2791300605385914,-1.3018532172281994
0.22265625,-0.4340046757533855,-0.35279896337669925,-0.5557487838814268,-0.8943643479142338,-0.7595396596116188,-0.6981510978221195,-1.272769281968067,-1.2953794339409797
0.2265625,-0.4267921838163602,-0.34693599104684836,-0.5465130925585981,-0.8795013286544417,-0.7469172942364821,-0.6865488444418588,-1.2516178458099603,-1.2738521490973653
0.23046875,-0.4152428800807684,-0.337547646722669,-0.5317240834301629,-0.8557013870813535,-0.7267051387316315,-0.6679703687950678,-1.2177481494290987,-1.239380821971281
0.234375,-0.40097535247696214,-0.32594968502053234,-0.5134543243912049,-0.8262999813268834,-0.7017359848759952,-0.6450192699958279,-1.1759069593608729,-1.1967963473580312
0.23828125,-0.3862598703108233,-0.31398758437717333,-0.49461095841252245,-0.7959754384501139,-0.6759827897440118,-0.6213475671756896,-1.1327521178827737,-1.1528749155331752
0.2421875,-0.3735094651347026,-0.30362289749064075,-0.4782838800565514,-0.7697003070461506,-0.6536686782965262,-0.6008369268784008,-1.0953600622087833,-1.1148185876663774
0.24609375,-0.36468441066972446,-0.29644905907844077,-0.46698326627847564,-0.7515143352065934,-0.6382242077052069,-0.5866407377652649,-1.0694795946619706,-1.0884783705478185
0.25,-0.36081854659641976,-0.29330652751013986,-0.4620329718818539,-0.7435478437400889,-0.6314586471489747,-0.5804219540550548,-1.058142402143858,-1.0769398386401008
0.25390625,-0.3618492883106228,-0.29414439950414817,-0.4633528476460924,-0.7456719117726607,-0.6332625162031036,-0.5820800765832246,-1.061165221472038,-1.0800162044688477
0.2578125,-0.36683135817838775,-0.2981942941460147,-0.4697324698099692,-0.7559385721833678,-0.6419815008484875,-0.5900943165215722,-1.0757756854218314,-1.0948863291559974
0.26171875,-0.37446523037942825,-0.30439980491792085,-0.4795077188646246,-0.7716698746662587,-0.6553413527399243,-0.6023743708283291,-1.098162897505972,-1.1176712177984882
0.265625,-0.3837305655451928,-0.3119315294952685,-0.49137213409267133,-0.7907631811576721,-0.6715563358739018,-0.6172788289404707,-1.125334620155627,-1.1453255410742713
0.26953125,-0.39434482346223376,-0.3205597920441505,-0.5049638502896414,-0.8126363013616356,-0.6901320830365876,-0.6343532277242048,-1.156462190010643,-1.1770061973948032
0.2734375,-0.4068151895353367,-0.330696849459855,-0.5209323035160196,-0.8383342446904862,-0.7119560905266553,-0.6544133839270216,-1.1930329719689325,-1.214226585943834
0.27734375,-0.422014409195981,-0.34305216445318365,-0.5403950922300282,-0.8696557074472366,-0.7385558546957327,-0.6788632163079455,-1.237606397808122,-1.2595919542945921
0.28125,-0.4404341211738938,-0.3580254031021468,-0.5639818141389696,-0.9076136393559864,-0.7707917006882781,-0.7084936441970058,-1.2916243576910347,-1.3145694310878753
0.28515625,-0.4614478825715196,-0.3751073052171705,-0.5908901812290424,-0.9509171832178254,-0.8075672326413041,-0.7422968906212191,-1.3532496723200893,-1.3772894362773513
0.2890625,-0.48295976284862263,-0.3925941598481586,-0.6184364451655711,-0.9952473192242905,-0.8452146289528173,-0.7769014587211132,-1.416335749127029,-1.4414962379305507
0.29296875,-0.501679835451796,-0.40781154098112893,-0.6424077128031058,-1.0338242191210156,-0.8779761060395685,-0.8070150556704903,-1.4712345546286087,-1.4973702491261065
0.296875,-0.5140000212122686,-0.4178265271548298,-0.6581839215868968,-1.059212763721007,-0.8995373264042428,-0.8268336273431487,-1.5073649137775647,-1.5341424841608386
0.30078125,-0.5171630164113594,-0.42039772552016075,-0.6622341857109859,-1.065730884874938,-0.905072852219746,-0.8319217386087985,-1.5166408502409467,-1.543583266538917
0.3046875,-0.5102537556922471,-0.41478125467619975,-0.6533867917823954,-1.0514927453186829,-0.8929811201596749,-0.8208073154492013,-1.4963786725274986,-1.5229610426104045
0.30859375,-0.49458424200565787,-0.4020435824259039,-0.6333216902021377,-1.0192020454269368,-0.865558263285493,-0.79560089716324,-1.4504258842862328,-1.4761919828742975
0.3125,-0.473276884349616,-0.3847230232167931,-0.6060374175831384,-0.9752935739015811,-0.8282689236693841,-0.7613253956151311,-1.3879396192351123,-1.4125956795396633
0.31640625,-0.45017796423962864,-0.3659460787730495,-0.5764588877354981,-0.9276930086343782,-0.787844101068913,-0.7241678190439416,-1.3201993169786874,-1.343652002105955
0.3203125,-0.42850646764236444,-0.34832950746022107,-0.5487082717081648,-0.8830340334498032,-0.7499174330405367,-0.6893065460644721,-1.2566451914608479,-1.278968852602702
0.32421875,-0.40975464798975736,-0.3330862909933785,-0.5246963041827257,-0.8443916499345505,-0.7171003630901396,-0.6591418468815391,-1.201653276439174,-1.2230000265844865
0.328125,-0.3932535719286534,-0.3196727220711182,-0.5035664685237862,-0.8103875188680831,-0.688222314693121,-0.6325977892629453,-1.1532619055287796,-1.1737490694940789
0.33203125,-0.376559512460517,-0.3061022368910926,-0.4821894776796398,-0.7759855975564278,-0.6590064458578127,-0.6057433097339526,-1.104304601540207,-1.1239220611969358
0.3359375,-0.3565054953469371,-0.2898004822782241,-0.4565100653053378,-0.7346598067670129,-0.6239104664018669,-0.5734839305659989,-1.045493945639464,-1.0640666232575313
0.33984375,-0.3305252391783142,-0.2686813616037398,-0.423241999669699,-0.6811216621827043,-0.5784431778010912,-0.5316913984643179,-0.9693037554825423,-0.9865229912975337
0.34375,-0.29777083909721114,-0.24205553472711472,-0.3812995430507726,-0.6136237971077207,-0.5211205689192866,-0.47900181243676343,-0.8732476430850511,-0.8887604963092599
0.34765625,-0.2596351862393931,-0.21105539360632974,-0.3324663566672825,-0.5350367473511142,-0.4543804266177176,-0.41765585478970024,-0.7614104902131658,-0.7749365522613516
0.3515625,-0.21950667417058867,-0.17843524346972117,-0.2810812418374553,-0.4523429311120708,-0.3841526279302343,-0.35310409884914407,-0.6437289243876876,-0.6551644560204295
0.35546875,-0.18184509542606975,-0.14782044388539362,-0.23285508632397978,-0.37473276393029664,-0.3182421153269388,-0.2925206956660986,-0.5332819341674622,-0.5427554583548044
0.359375,-0.1508857252474627,-0.1226538017817802,-0.19321119282267318,-0.31093398433768016,-0.26406095798847673,-0.24271864162983547,-0.44248997710383264,-0.4503505692809995
0.36328125,-0.12938379256866028,-0.10517505444340713,-0.16567767602282402,-0.2666244256488426,-0.22643101260655385,-0.2081300891632054,-0.37943303254905913,-0.3861734683141549
0.3671875,-0.11778381292515405,-0.09574552706226314,-0.1508237517100497,-0.242720062715307,-0.20613020978998975,-0.18947007163205853,-0.3454147474712954,-0.3515508808504819
0.37109375,-0.1140530656584815,-0.09271283119005602,-0.14604647446958552,-0.23503201873609214,-0.1996011462779279,-0.1834686997881363,-0.3344739241128991,-0.3404156814212911
0.375,-0.11421093404351268,-0.09284116231356165,-0.14624863808876398,-0.23535734783308726,-0.19987743371530087,-0.18372264776189695,-0.33493688533781096,-0.3408868565202283
0.37890625,-0.11338161698404292,-0.09216701357672719,-0.14518667512675165,-0.23364833623418235,-0.19842605070152786,-0.18238857535379793,-0.33250481124014186,-0.338411581424225
0.3828125,-0.10705798558774404,-0.08702659215487074,-0.1370891880014824,-0.22061708193632512,-0.1873592481160813,-0.1722162323858356,-0.31396001531902584,-0.3195373778908106
0.38671875,-0.09222470254144355,-0.07496873166701334,-0.11809496669457076,-0.19004976081760105,-0.1613999245364539,-0.14835502781807008,-0.27045967954109074,-0.27526428425517224
0.390625,-0.06805142049870483,-0.055318459146747045,-0.08714075505622532,-0.1402352722834621,-0.11909492769746066,-0.10946926209953745,-0.19956871710746782,-0.20311395587668812
0.39453125,-0.03600411346837973,-0.029267459566995058,-0.0461037501509054,-0.074194581145548,-0.06300981425511054,-0.057917144857810854,-0.10558625973544622,-0.10746195044930573
0.3984375,0.0006130512208990524,0.0004983444767958645,0.0007850202710102394,0.0012633299961706257,0.0010728841148832657,0.000986169923500313,0.0017978440958188457,0.00182978199259054
0.40234375,0.03752821342573043,0.03050638852641896,0.04805538011964927,0.07733532925158215,0.06567709931459831,0.06036884769855533,0.11005585776047155,0.1120109445196249
0.40625,0.07053803585677088,0.05733981112143738,0.0903249031125597,0.14535950754179794,0.12344668220976018,0.11346929795763572,0.20686101720457373,0.2105358021253778
0.41015625,0.09644447374057563,0.0783989477781688,0.12349843814263295,0.19874555334808974,0.16878482256288407,0.15514305573560705,0.2828346623573452,0.2878590805721615
0.4140625,0.11367618668600699,0.09240646647867834,0.14556387384345726,0.23425536710419692,0.19894157787803124,0.18286243630427634,0.33336866067656956,0.3392907785837451
0.41796875,0.12247767244843999,0.09956112734244016,0.15683430376611796,0.2523928230857564,0.21434480856896698,0.19702072506788681,0.359180035047757,0.3655607088148827
0.421875,0.124669142564926,0.10134255035154638,0.15964050703587418,0.2569088337622816,0.2181800340395057,0.20054598337537755,0.36560678040586936,0.37210159575806756
0.42578125,0.12308822761042393,0.10005744144336859,0.1576161139382748,0.2536509953188215,0.21541332273500302,0.19800287986981857,0.360970574320163,0.3673830235584319
0.4296875,0.12089130052572727,0.09827157754216387,0.1548029331388534,0.2491237296453619,0.2115685475700957,0.19446885346496856,0.3545278275396413,0.3608258509757434
0.43359375,0.12090099232864304,0.09827945746110345,0.15481533921501978,0.24914371010709147,0.21158550111977092,0.19448444277259114,0.3545562492490717,0.3608547558542341
0.4375,0.12514043135070096,0.10172566078381351,0.16024398519220995,0.2578800035735185,0.21900483204717602,0.20130410405272414,0.36698887129205104,0.37350827142290655
0.44140625,0.13461591663599393,0.10942820694026523,0.172377482954289,0.27740637165152293,0.23558760631203768,0.21654660997683095,0.3947768334455759,0.40178986182581866
0.4453125,0.1493292103305066,0.12138852412135748,0.19121804939459253,0.3077264523199119,0.26133696451324795,0.2402148027158546,0.4379253084607626,0.44570484192263393
0.44921875,0.16844650474467926,0.13692883271687606,0.21569800878751266,0.3471219542916515,0.29479360819095746,0.27096737653664604,0.49398903456676635,0.5027645215704979
0.453125,0.19053557309689495,0.15488485871628654,0.2439833508560696,0.39264142515094136,0.33345108363391773,0.3065004250402126,0.5587677378571243,0.5686940198756929
0.45703125,0.21380195391884627,0.1737979005156376,0.27377626565794344,0.4405870299706294,0.3741689340586163,0.3439272973082552,0.6269991104090877,0.6381374646480253
0.4609375,0.23629328893548518,0.1920809467037543,0.302576722788217,0.48693550525058527,0.41353041524416767,0.3801074512921332,0.6929575988579018,0.7052676664898172
0.46484375,0.2560782661475969,0.20816399626255588,0.32791166404422256,0.5277069590192696,0.4481555606616894,0.41193410993400903,0.7509793817916943,0.7643201911378128
0.46875,0.27142834824189777,0.22064195093207672,0.34756763511722966,0.5593392415903509,0.47501930566795636,0.43662663529175916,0.7959952768032963,0.8101357593659486
0.47265625,0.28102667215534893,0.2284443496591848,0.35985840440844186,0.5791187049908331,0.4918170475320949,0.45206672893982613,0.8241434557021421,0.8387839898205129
0.4765625,0.284200780242827,0.23102455770640518,0.36392290780895564,0.5856596771991462,0.4973719569534296,0.4571726606172888,0.8334519066011126,0.8482577413815306
0.48046875,0.2811337935781921,0.22853143377687957,0.3599955959998624,0.5793394848296884,0.4920045171274978,0.4522390497641027,0.8244576292781858,0.8391036772081861
0.484375,0.27297383553559484,0.22189824733231944,0.3495466387448687,0.5625240078188654,0.47772397238077247,0.439112710637346,0.8005275162759062,0.8147485459630843
0.48828125,0.26175482048529375,0.21277841710798384,0.33518057307446725,0.5394047661866352,0.45808994286744564,0.42106555042664695,0.7676265454392706,0.781263054250303
0.4921875,0.250080319119661,0.20328830885318894,0.3202312086614256,0.5153468123353377,0.4376587128263054,0.40228565012512263,0.733389697415987,0.7464179816452088
0.49609375,0.2405988084319688,0.19558086705728783,0.3080899944052362,0.4958080239703122,0.42106537989639037,0.3870334239763906,0.7055840569591965,0.7181184287219367
0.5,0.235390942293634,0.19134742501591973,0.30142123819132394,0.48507598648939165,0.41195121980308613,0.37865592616981303,0.6903113671796746,0.7025744253041921
0.50390625,0.23545119631762645,0.19139640983212303,0.3014984031324275,0.4852001893596025,0.41205666434507293,0.3787528441989707,0.690488036525494,0.7027542210380489
0.5078125,0.2404448480319843,0.19545572627066576,0.30789286142862693,0.49549078084965004,0.42079594209099014,0.3867857856221235,0.7051325496831851,0.7176589065238659
0.51171875,0.24884229787858203,0.20228193875482248,0.31864590255281655,0.512795566010027,0.4354920974947163,0.4002941125236248,0.7297590514099284,0.742722875202162
0.515625,0.25840139983301924,0.21005244832394965,0.3308864506834652,0.532494254912308,0.4522212009305804,0.4156711383984657,0.7577922360724187,0.771254008213873
0.51953125,0.2668376453129895,0.2169101946947194,0.3416891729557392,0.549879018763022,0.46698522737642634,0.42924187937387615,0.7825324814803025,0.7964337669363886
0.5234375,0.27244800548942294,0.2214708132441956,0.348873300026753,0.5614404585685406,0.4768037626945443,0.4382668521429878,0.7989855248524691,0.8131790991683374
0.52734375,0.2744745017935202,0.22311814973363653,0.35146828736287716,0.5656165171785688,0.4803503088623984,0.44152676537123625,0.8049285042943666,0.8192276368390594
0.53125,0.27310014161230356,0.2220009491793462,0.3497083866932371,0.5627843506772479,0.477945093280141,0.4393159258597734,0.800898021680041,0.8151255883603881
0.53515625,0.26911749273494934,0.21876347489069303,0.344608565683302,0.5545771841752867,0.47097515221139474,0.4329093314936472,0.7892184044067108,0.8032384926082159
0.5390625,0.2634346856211778,0.21414396655927703,0.33733164173099794,0.5428664735518396,0.4610298276475078,0.4237678297158709,0.7725529371782613,0.7862769280109205
0.54296875,0.25663314318080666,0.2086150630020711,0.32862217835827323,0.5288503643896547,0.449126645207798,0.41282669371867087,0.7526066383434227,0.7659763241463224
0.546875,0.2487513199866953,0.20220798546688457,0.3185294019658613,0.512608096414624,0.43533287907848717,0.40014779756347707,0.7294922852452146,0.7424513341902639
0.55078125,0.23936266302371223,0.1945760175203759,0.3065071041419287,0.49326064299748396,0.41890206148309517,0.38504495591951127,0.7019589247647673,0.7144288929339382
0.5546875,0.22789245690546522,0.18525196310292813,0.29181933314248454,0.46962369992797903,0.39882831970317056,0.3665936674224213,0.6683211495328578,0.6801935796829639
0.55859375,0.21402487959676364,0.17397911733496585,0.274061704885753,0.4410464384818624,0.374559050442258,0.34428592243784806,0.6276528665694059,0.6388028168657911
0.5625,0.19802060080564843,0.16096937827114743,0.25356803234899417,0.40806602896736877,0.3465504221367155,0.31854102644501836,0.5807185061712516,0.5910346771997865
0.56640625,0.18080164920775132,0.14697222638915264,0.23151893913109234,0.3725825195033394,0.31641602049603534,0.29084219477226725,0.5302219392433472,0.5396410642788396
0.5703125,0.16375071254515206,0.13311165503182565,0.20968496983186924,0.3374451864601724,0.2865756130177033,0.2634135967127804,0.4802180342267093,0.4887488671556639
0.57421875,0.1482841014421865,0.12053897080477327,0.18987978478435252,0.3055727688661136,0.25950794224627316,0.23853363018133678,0.43486042500262556,0.44258550246922823
0.578125,0.1353545684423807,0.1100286510791193,0.17332332902242342,0.2789285531434871,0.23688031092206074,0.21773482217213314,0.3969430224515236,0.4039945338263351
0.58203125,0.1250818399967102,0.10167804020966287,0.1601689803010231,0.25775929657356755,0.21890230073040584,0.20120987187510764,0.3668170904802537,0.3733334210664907
0.5859375,0.1166760199566852,0.09484501362067022,0.1494052099815235,0.24043720259214751,0.20419150814632303,0.18768804466162692,0.3421660323965625,0.34824444128389587
0.58984375,0.10871134747958422,0.08837059795041569,0.1392063353478079,0.22402420540856838,0.190252748666353,0.17487587911091396,0.3188087021044339,0.3244721824557928
0.59375,0.09966635872160623,0.08101799409132582,0.12762410506184096,0.20538496414701513,0.17442336286421778,0.16032586813707894,0.29228320386209816,0.2974754806928104
0.59765625,0.08852540389625574,0.07196159401701152,0.11335796301636947,0.18242651833588752,0.15492587124299462,0.14240423240607925,0.25961105620808667,0.2642229333105206
0.6015625,0.07519421529877945,0.06112477990427578,0.09628719510601513,0.15495460559122876,0.13159532841200416,0.12095934209810366,0.22051580117476988,0.22443315117470775
0.60546875,0.060543335678175936,0.049215195474516804,0.07752655051262991,0.12476316157972178,0.10595523036727172,0.09739156325849763,0.1775503903900244,0.18070447538320877
0.609375,0.046039222212357345,0.0374249182755193,0.058953840920139555,0.09487418139997317,0.08057197931066185,0.0740598764537026,0.13501538376203825,0.13741386339916062
0.61328125,0.03309462215383974,0.026902355898528185,0.042378104581075604,0.06819891495979391,0.05791799040366641,0.053236860253491614,0.0970538351907635,0.0987779458228033
0.6171875,0.02239399066183978,0.018203897056423557,0.028675804841782337,0.046147857091227706,0.03919110724837083,0.03602354681220277,0.06567298527215826,0.06683963249543012
0.62109375,0.013472000404135542,0.01095128254746669,0.017251077011337657,0.027762089516158994,0.02357697859167729,0.021671406003065385,0.03950821181319952,0.04021005395316024
0.625,0.004731935732138481,0.0038465528540143623,0.0060593068340608625,0.009751218499332026,0.008281230812201557,0.007611913765970257,0.013876952920099939,0.014123470393201387
0.62890625,-0.006076939396137959,-0.004939895603683908,-0.007781602029410806,-0.012522900938449766,-0.010635084812804507,-0.009775520837251861,-0.017821331965706122,-0.018137919610694553
0.6328125,-0.021079742396068468,-0.01713555519700094,-0.026992893253918737,-0.04343955595231819,-0.03689108041271538,-0.03390941571979056,-0.06181880252142946,-0.06291698184668348
0.63671875,-0.04146493282064512,-0.03370651668888058,-0.053096403718200236,-0.08544783014485802,-0.07256664247279332,-0.06670155983101722,-0.1216007490256743,-0.12376092684007745
0.640625,-0.06692314968859137,-0.054401301241568945,-0.08569599430074959,-0.1379102201326532,-0.11712037206734749,-0.10765430147330335,-0.19625994696070848,-0.1997464096348267
0.64453125,-0.09552522328704072,-0.07765169129925198,-0.12232132462486334,-0.19685121799284389,-0.16717606854399492,-0.153664331037362,-0.280138834796162,-0.285115362430588
0.6484375,-0.12407473093389854,-0.10085935997494744,-0.15887934523561853,-0.2556838865075406,-0.21713977105264348,-0.19958979180501046,-0.3638635917013744,-0.3703274558120029
0.65234375,-0.14881538845656905,-0.12097083867956826,-0.19056008682127867,-0.3066676015350822,-0.2604377300485794,-0.2393882425621996,-0.43641844627018145,-0.44417120648176933
0.65625,-0.1662717181716289,-0.13516095975774078,-0.21291315022153867,-0.34264027704011824,-0.29098757181600376,-0.2674689483228576,-0.48761114612716483,-0.4962733441971068
0.66015625,-0.17398321006112383,-0.1414295667245824,-0.22278781841578166,-0.3585315653253929,-0.3044832226350991,-0.2798738591991423,-0.510226016103843,-0.5192899266148743
0.6640625,-0.17095307214276545,-0.13896639927679644,-0.21890770085519762,-0.3522872873418237,-0.2991803000895743,-0.2749995076101186,-0.5013397981201706,-0.5102458544570254
0.66796875,-0.15774105577293085,-0.12822646056065423,-0.20198953620820248,-0.32506096658835304,-0.27605830155152944,-0.2537463217322511,-0.4625940448477195,-0.4708118126472982
0.671875,-0.13624064365558297,-0.11074893535578667,-0.1744579662954493,-0.2807545058658434,-0.2384309993885836,-0.21916019932177733,-0.39954156250132655,-0.40663923073225305
0.67578125,-0.10925531768180008,-0.08881278290573391,-0.13990289460252825,-0.22514517183935823,-0.19120473382372438,-0.17575091249000252,-0.3204039558113436,-0.3260957726070046
0.6796875,-0.08000725415513443,-0.0650372626864737,-0.10245035753086995,-0.16487295795286627,-0.14001849990563642,-0.12870172838574945,-0.23463059051209711,-0.23879869104348472
0.68359375,-0.05168169536773348,-0.04201164216510733,-0.06617910486284018,-0.10650177273419104,-0.09044671855917841,-0.08313650567970399,-0.15156260246840247,-0.1542550336353088
0.6875,-0.027058822738013077,-0.021995901988702826,-0.03464918307827247,-0.05576079331603978,-0.04735490222174121,-0.04352751759029161,-0.07935314982887576,-0.0807628168786323
0.69140625,-0.008241761051408503,-0.00669966215838258,-0.01055368503699583,-0.01698400353689067,-0.014423680028130548,-0.013257908548780506,-0.024169924728312253,-0.024599291492677366
0.6953125,0.00352483131571546,0.002865307546784379,0.00451359394304518,0.007263708301508132,0.0061687108754426845,0.005670134584079278,0.010336979272551616,0.010520610160824617
0.69921875,0.007940494484159899,0.006454765166807874,0.01016790918129118,0.016363175703304478,0.013896441330984999,0.01277328376403375,0.023286425232527108,0.02370009788421612
0.703125,0.005617427412119014,0.004566361955227194,0.00719319093178683,0.011575973069000156,0.009830904978969102,0.00903633790017011,0.01647375924562766,0.016766408705848335
0.70703125,-0.002088313078019155,-0.0016975730821044976,-0.002674112931089212,-0.004303438938535464,-0.0036546994319763826,-0.003359314160178428,-0.006124221574310695,-0.0062330149930289735
0.7109375,-0.013374190643844486,-0.010871772815335135,-0.017125829643305224,-0.027560529858305927,-0.023405803517562163,-0.021514066972372348,-0.03922137281620053,-0.039918120364745846
0.71484375,-0.02636364371255695,-0.021430796692811782,-0.033758997375343824,-0.05432822192119602,-0.0461382896332907,-0.042409233458329254,-0.07731446061143288,-0.07868791129794772
0.71875,-0.039463959211616384,-0.03207993870546488,-0.050534129769630454,-0.08132437301355822,-0.06906479654844588,-0.0634827443946051,-0.11573266078812594,-0.11778859487776572
0.72265625,-0.05161475513659752,-0.041957225249689145,-0.06609338498719808,-0.10636382086204321,-0.09032956427290628,-0.08302882292809954,-0.15136627951051196,-0.15405522901801305
0.7265625,-0.06236426486339042,-0.05069541586522064,-0.07985827465972761,-0.12851560882154445,-0.10914198611544634,-0.10032075437038657,-0.18289047432062944,-0.1861394309798925
0.73046875,-0.07176686978027647,-0.05833872052107836,-0.09189844263346458,-0.14789179658691864,-0.12559723927552113,-0.11544603495394767,-0.21046471943009237,-0.21420351004053373
0.734375,-0.08015251040660587,-0.06515534067830231,-0.10263635630280987,-0.16517228118573257,-0.14027270367478195,-0.1289353832589768,-0.23505657509304,-0.2392322357991361
0.73828125,-0.08785591631976786,-0.0714173822302655,-0.11250067899482019,-0.18104690013842628,-0.15375422890429036,-0.1413272912031971,-0.2576477129423438,-0.2622247166073066
0.7421875,-0.09500168118847796,-0.07722611172766847,-0.12165092755367368,-0.19577235832457518,-0.16625983789708698,-0.15282215315437497,-0.27860349405273155,-0.2835527652678138
0.74609375,-0.10141987161205179,-0.0824434067681068,-0.12986950537197117,-0.20899847186228726,-0.1774921400965468,-0.16314660911120882,-0.29742560059276,-0.30270922479758156
0.75,-0.10672466288497162,-0.08675563378801598,-0.1366623649801113,-0.21993018606281112,-0.18677590674087696,-0.17168004262657632,-0.31298250746658596,-0.31854250437390874
0.75390625,-0.11053328563548348,-0.08985163191255197,-0.14153934557725734,-0.22777871322432475,-0.1934412665605123,-0.17780668315481307,-0.324151727681965,-0.3299101365428214
0.7578125,-0.11274804734284771,-0.09165199799099355,-0.14437539164191548,-0.23234272816807788,-0.19731726297322894,-0.1813694154861878,-0.33064679882954806,-0.3365205714089825
0.76171875,-0.1137863208100498,-0.09249599486338411,-0.14570490236565092,-0.2344823286648534,-0.19913431970053352,-0.18303960303001077,-0.3336916449825367,-0.3396195040750172
0.765625,-0.11463980342796276,-0.09318978300143499,-0.14679780235837825,-0.23624112088782567,-0.20062798000708426,-0.18441252791490115,-0.33619457440181577,-0.34216691346955486
0.76953125,-0.11668659993802066,-0.09485361118777291,-0.1494187529260671,-0.24045900204328063,-0.20421001067916222,-0.18770505505472102,-0.3421970404815511,-0.34827601780307305
0.7734375,-0.12126257331601664,-0.09857338056917797,-0.15527834307249577,-0.24988881364151894,-0.21221829626938415,-0.19506607884522964,-0.3556166063845012,-0.36193395658301597
0.77734375,-0.1290988791424752,-0.10494345303868613,-0.16531284074972064,-0.2660372899754293,-0.22593239634716156,-0.20767177488778543,-0.3785974911352241,-0.3853230907679972
0.78125,-0.13981313884414703,-0.11365299457111178,-0.1790325967476747,-0.2881164391510538,-0.244683150185665,-0.22490701212518616,-0.4100183161881432,-0.41730208977242
0.78515625,-0.15166530431542924,-0.12328752063694992,-0.19420946273385198,-0.3125404930415243,-0.2654252853062644,-0.24397272113674262,-0.4447761909887049,-0.4526774262103572
0.7890625,-0.16173599703961372,-0.13147391086931748,-0.20710510284516204,-0.3332934284117073,-0.2830497294326051,-0.26017266918643145,-0.4743096440051886,-0.48273551556121674
0.79296875,-0.16656052537200594,-0.13539572307763592,-0.2132829735046471,-0.3432354560573003,-0.29149299507480464,-0.267933529585207,-0.48845811306819087,-0.49713537464413093
0.796875,-0.16309192574226472,-0.13257613318273798,-0.20884138507426542,-0.33608762350922916,-0.2854227147963684,-0.2623538648549584,-0.478286096949887,-0.4867825964538497
0.80078125,-0.1497245136761194,-0.12170987417903234,-0.19172424003954802,-0.3085410469338967,-0.262028748920784,-0.24085071004265046,-0.4390845731450099,-0.44688468392450886
0.8046875,-0.12704205687441572,-0.10327147492716904,-0.16267905778022396,-0.26179876044807315,-0.22233281526951032,-0.2043631184278638,-0.37256563700793777,-0.3791840867961582
0.80859375,-0.09799927624953853,-0.07966283277482944,-0.12548937888823275,-0.20194956107388862,-0.17150584596947738,-0.1576441519546279,-0.2873943003578461,-0.292499720444539
0.8125,-0.06740143732031356,-0.054790096015722156,-0.08630844661183801,-0.13889582817228074,-0.1179574056209276,-0.10842368425301174,-0.19766257253195363,-0.2011739468343876
0.81640625,-0.0407720897044328,-0.03314330854209402,-0.05220920584747546,-0.08402006557162167,-0.07135411550507342,-0.06558703091741336,-0.11956890944020415,-0.12169299168363068
0.8203125,-0.022916257336191848,-0.018628442788326538,-0.029344572993750262,-0.047224105514942494,-0.04010511389651583,-0.036863678332110794,-0.06720459566622594,-0.06839844957085006
0.82421875,-0.016614229991773755,-0.013505576212935466,-0.02127474374447047,-0.034237359614053275,-0.029076108631898023,-0.026726077351213462,-0.04872316594628501,-0.049588710027137495
0.828125,-0.021864465793441923,-0.017773450267100088,-0.02799774101447383,-0.04505665174292517,-0.03826439964882411,-0.0351717410751462,-0.06412009412315456,-0.06525915097199686
0.83203125,-0.03593124020540017,-0.029208221619114738,-0.046010434573418024,-0.07404441504377246,-0.06288227893946896,-0.05779991951726515,-0.10537255690223901,-0.10724444621246221
0.8359375,-0.05419634874215262,-0.04405578124533349,-0.06939914953818516,-0.11168377511694416,-0.09484754315280952,-0.08718163968524095,-0.15893711236003583,-0.16176053918570688
0.83984375,-0.07155316694706926,-0.05816500348032605,-0.0916247913096413,-0.14745141641014925,-0.12522323800112645,-0.11510226727295958,-0.20983800652629725,-0.2135656700374966
0.84375,-0.08390708927663582,-0.06820740594548624,-0.10744414424834758,-0.17290943787884316,-0.14684349025628762,-0.13497509598892066,-0.2460673158566351,-0.25043857476703124
0.84765625,-0.08931716877214058,-0.07260521783791773,-0.1143718293405982,-0.18405812340915872,-0.15631152905370982,-0.14367789447078394,-0.26193299618171295,-0.2665861131845304
0.8515625,-0.08843750265441486,-0.07189014183950349,-0.11324540594159771,-0.18224537257083284,-0.15477203874070256,-0.14226283440166299,-0.2593532713035529,-0.26396057251076854
0.85546875,-0.0841467056034162,-0.06840218702564016,-0.10775098502335823,-0.1734032224476323,-0.14726283836807852,-0.1353605512122158,-0.2467700142005924,-0.2511537786631379
0.859375,-0.08051129185560058,-0.0654469900496224,-0.103095786130325,-0.1659116435348551,-0.14090059607951844,-0.1295125287015253,-0.23610874677615357,-0.24030310896705487
0.86328125,-0.08142920648879226,-0.06619315939815351,-0.10427119434552878,-0.1678032219842862,-0.1425070195182343,-0.13098912177156308,-0.23880065214143542,-0.24304281964759866
0.8671875,-0.08938305029460025,-0.07265877144391197,-0.11445618497418764,-0.18419389391510776,-0.15642682171801425,-0.1437838648143952,-0.26212620696242084,-0.26678273457036994
0.87109375,-0.10467843480910233,-0.0850922674544563,-0.13404213916601293,-0.2157134701974428,-0.18319485661777435,-0.16838842498145823,-0.30698171826770704,-0.31243507692124695
0.875,-0.12537664417777705,-0.10191767785272532,-0.16054646323482302,-0.258366782190933,-0.21941822581084125,-0.20168408809695393,-0.3676816220377077,-0.37421330034703715
0.87890625,-0.14790842328693543,-0.12023357953694358,-0.1893987189305335,-0.30479858992293885,-0.2588504628420196,-0.23792928516286338,-0.4337586858582654,-0.44146420918877993
0.8828125,-0.16815026526728616,-0.13668801557287225,-0.21531866423174506,-0.3465114559730864,-0.29427516778923746,-0.27049082973462646,-0.49312023975289776,-0.5018802653466992
0.88671875,-0.18261665957197692,-0.14844762574739434,-0.23384306757634477,-0.3763227311992523,-0.31959240232026787,-0.29376184329521493,-0.5355446432986355,-0.5450582989396935
0.890625,-0.18940767176900408,-0.15396798858091643,-0.24253904484794475,-0.39031712617543235,-0.33147716749226674,-0.30468603995359445,-0.5554600761570327,-0.5653275252370804
0.89453125,-0.1886474194634502,-0.15334998693106172,-0.24156554445653455,-0.3887504647082096,-0.33014666200870124,-0.3034630822185136,-0.5532305635824741,-0.5630583927995758
0.8984375,-0.18231979481697635,-0.1482063112234755,-0.23346294142356783,-0.3757109823254723,-0.3190728818935895,-0.2932843017333653,-0.5346740294953634,-0.5441722805699101
0.90234375,-0.17359361947910656,-0.14111287782725412,-0.2222889463610045,-0.35772873729911225,-0.3038014142475731,-0.2792471605062019,-0.5090835202281596,-0.5181271376386576
0.90625,-0.16587195261763554,-0.13483600014296826,-0.21240126102384238,-0.3418165022139874,-0.29028797143837437,-0.2668259071469947,-0.4864388642999984,-0.4950802008352184
0.91015625,-0.16185720141947968,-0.13157243472505797,-0.20726029958950676,-0.33354316997247224,-0.2832618406500842,-0.260367642113124,-0.47466508590332523,-0.4830972670788469
0.9140625,-0.16288575466205657,-0.1324085445730816,-0.2085773900262211,-0.3356627757966635,-0.2850619011951494,-0.262022211927615,-0.4776814535034646,-0.48616726644468145
0.91796875,-0.1686771611275617,-0.13711633073398843,-0.21599336719191342,-0.34759725053845614,-0.2951972817299975,-0.27133842195325997,-0.4946654144077911,-0.5034528953729023
0.921875,-0.17750669201177516,-0.14429377870328608,-0.22729969373358472,-0.3657924878552876,-0.31064959671311954,-0.2855418301805912,-0.5205590696277795,-0.5298065275383124
0.92578125,-0.18669861390208098,-0.15176581769082986,-0.23907006152512622,-0.3847345340091124,-0.3267361137204716,-0.30032819609004946,-0.5475154694067896,-0.5572417762778059
0.9296875,-0.19327875122598925,-0.15711476919477718,-0.24749601834628265,-0.398294389469811,-0.33825185141722613,-0.3109131796463771,-0.5668124458679813,-0.576881632241566
0.93359375,-0.1946273471276072,-0.1582110229492173,-0.249222921411274,-0.4010734642179159,-0.3406119901683269,-0.313082551883781,-0.5707673835786409,-0.5809067715745186
0.9375,-0.18901378950886283,-0.1536478038133282,-0.2420346731923928,-0.38950545899751887,-0.33078785577345116,-0.30405243478526245,-0.5543049610423623,-0.5641518896482012
0.94140625,-0.17594462065062544,-0.14302398199106392,-0.22529943066729174,-0.3625734734669095,-0.3079158545915561,-0.28302903842813976,-0.5159781153452059,-0.52514417347993
0.9453125,-0.1562916054353991,-0.1270482101745074,-0.2001334991064141,-0.3220740438791836,-0.2735216639848659,-0.25141468995570904,-0.4583433508287271,-0.46648560214634927
0.94921875,-0.13218527783465106,-0.10745237233322769,-0.16926502155456546,-0.27239752853347454,-0.23133384274842683,-0.212636649621345,-0.38764875398555887,-0.39453513522857975
0.953125,-0.10667512384543443,-0.0867153602257531,-0.13659892772466264,-0.21982810949339182,-0.18668920631625952,-0.17160034815333347,-0.31283724410968716,-0.31839462621974235
0.95703125,-0.08318786370864473,-0.06762275717164812,-0.10652317428139213,-0.17142731678632117,-0.14558480643245275,-0.1338181334631372,-0.2439581123780954,-0.24829191147546226
0.9609375,-0.06486424553031611,-0.052727632038340744,-0.0830595325851391,-0.13366738471631834,-0.11351713880003445,-0.10434229125166894,-0.19022196795503987,-0.19360116709776776
0.96484375,-0.053905967689615863,-0.04381973184308663,-0.06902731541913454,-0.11108537734116908,-0.09433935588276654,-0.0867145217853249,-0.15808552689122735,-0.16089384757833614
0.96875,-0.051091724628804513,-0.041532057792892374,-0.06542364161532532,-0.10528599858616872,-0.0894142289098454,-0.08218746216925865,-0.14983244511768135,-0.15249413820583868
0.97265625,-0.05560177029906299,-0.045198238041166405,-0.07119881217931834,-0.11457996151875705,-0.09730712946520725,-0.08944243745645508,-0.16305867234223115,-0.16595532770224963
0.9765625,-0.06522153483956572,-0.053018069934296363,-0.08351705105269502,-0.13440366330996767,-0.11414242351293069,-0.10491704216519793,-0.19126976269490115,-0.19466757805730595
0.98046875,-0.07689552461442872,-0.06250775896887717,-0.09846574755556503,-0.1584605371363068,-0.13457274405936914,-0.12369611113172141,-0.22550507594587543,-0.22951107325752673
0.984375,-0.0875030252700526,-0.07113051481155708,-0.11204879513115884,-0.18031967385923053,-0.1531366393692224,-0.14075961018988892,-0.2566128216585639,-0.26117140805581585
0.98828125,-0.0946580414051823,-0.07694676895653174,-0.12121088843741745,-0.19506420301240723,-0.16565843452553963,-0.15226936511680833,-0.2775957455014577,-0.2825270826178894
0.9921875,-0.09731643757504571,-0.079107763895081,-0.12461499920846109,-0.20054243066169875,-0.1703108267747666,-0.15654572393941635,-0.2853917919765081,-0.29046165650470357
0.99609375,-0.09601286166116552,-0.07804809598610518,-0.12294574958104931,-0.19785611016231996,-0.16802947300220694,-0.15444875600678643,-0.2815689015278622,-0.286570838170519
1.0,-0.09264324063451568,-0.07530896084517735,-0.11863091486929989,-0.1909122602228308,-0.16213239462103957,-0.14902830969276692,-0.27168709948455216,-0.2765135036497668


==> erp_contrast_block-2.csv <==
time,Fz,Cz,Pz,Oz,P3,P4,PO7,PO8
-0.19921875,0.10865219479683219,0.12583667796661757,0.0828282153975124,0.03927663527747427,0.05403534686365674,0.05484363896357536,0.00793332333159924,0.014040103302193074
-0.1953125,0.06373979033469368,0.0738208996153844,0.048590393930680875,0.02304126844876464,0.03169932938362763,0.03217350297290977,0.0046540096221292515,0.008236494153379681
-0.19140625,0.033807424415499554,0.03915442192692353,0.02577222346644703,0.012221031298054186,0.01681324413027596,0.017064746060668767,0.0024684749799774863,0.004368616135508319
-0.1875,0.023112988856155425,0.02676855181960036,0.017619596448525954,0.008355105052260114,0.011494645235643475,0.011666588584091642,0.0016876126052167706,0.002986674685345747
-0.18359375,0.0319834576600897,0.037041978373508755,0.024381769492265448,0.01156168671911928,0.015906142181165706,0.016144076298019172,0.002335296622746341,0.004132922004629336
-0.1796875,0.05674845482417368,0.06572381749947453,0.043260730109295764,0.020513974519076328,0.02822237021860019,0.028644537408695214,0.0041435321840310735,0.007333070151105403
-0.17578125,0.09047788296356885,0.10478790812840089,0.06897349891232807,0.03270681148137555,0.04499682759728785,0.045669914072732354,0.0066063123860260475,0.011691607681996175
-0.171875,0.12442298213954928,0.14410177584522899,0.09485066954084687,0.04497760741628554,0.06187853784922481,0.06280414766024478,0.009084838659134675,0.016078013587161877
-0.16796875,0.14991844921041775,0.1736296297849549,0.11428649315803341,0.05419395421313311,0.07455804507117136,0.07567332716007513,0.010946410888834635,0.019372553339280785
-0.1640625,0.16036719330259075,0.18573095417195873,0.12225181933445128,0.05797106794602769,0.0797544572606057,0.08094747272480163,0.01170933394689655,0.0207227479620542
-0.16015625,0.152844805256791,0.17701881915854756,0.11651732734208053,0.05525180313270539,0.07601340001883727,0.07715044603173737,0.011160080859440313,0.01975070063053863
-0.15625,0.1288863984427735,0.14927113056728558,0.09825324553958126,0.0465910865443675,0.0640983017774488,0.06505712235593819,0.009410738854853662,0.016654778889346744
-0.15234375,0.09418523205795282,0.10908161129918881,0.07179969685466858,0.03404698034614739,0.04684057941517494,0.04754124560690798,0.006877006963890153,0.012170673358014028
-0.1484375,0.05722006335417973,0.06627001880588068,0.04362025052273566,0.020684456814024088,0.02845691327024724,0.028882586988743242,0.004177966861362847,0.0073940116251947074
-0.14453125,0.027151910941825008,0.03144626958828667,0.020698564640042605,0.009815132706592067,0.013503298035288935,0.013705287571497138,0.0019825177055565746,0.0035085865324191445
-0.140625,0.011574157632310289,0.013404731546984294,0.008823262120927211,0.004183937196700072,0.005756106702392572,0.005842209827022771,0.0008450959376737899,0.001495619739166898
-0.13671875,0.01475895050617737,0.01709323349530223,0.01125110760114012,0.00533520649881325,0.00733998062329988,0.00744977635136479,0.0010776360914732663,0.0019071606516263273
-0.1328125,0.03688139216251329,0.04271457143545376,0.028115586303556483,0.01333223931254679,0.018342003471616408,0.018616374219959653,0.002692923217750831,0.004765836170150806
-0.12890625,0.07437290605594171,0.08613576341076623,0.05669627967108681,0.026885029313916675,0.03698743356039813,0.03754071187245245,0.005430394800498561,0.009610512385904713
-0.125,0.12118070458200236,0.14034671380613872,0.09237901110736857,0.04380556362093557,0.060266081902682345,0.061167575893250614,0.008848102694969384,0.015659045615734613
-0.12109375,0.17043605282651697,0.1973922962861252,0.12992755671348277,0.06161085508438191,0.08476194324202879,0.08602986412142855,0.01244451919291123,0.02202385118721395
-0.1171875,0.21596142119051365,0.2501179778846563,0.1646326523996322,0.07806779933616781,0.10740280487198106,0.10900939173552615,0.015768588212949908,0.02790666719931778
-0.11328125,0.2531920699766488,0.29323706485229195,0.19301450038256007,0.09152629587561023,0.1259185040680677,0.12780206759543944,0.018487014585844008,0.03271763659995486
-0.109375,0.27937423396906524,0.32356018664359,0.21297378793860844,0.10099087432990927,0.13893952655053,0.14101786405262828,0.02039872448733604,0.03610091070527233
-0.10546875,0.2932001166300324,0.339572807206423,0.22351360939865117,0.10598878930068167,0.1458154770261899,0.14799665848386212,0.02140823163188088,0.03788749936006752
-0.1015625,0.2942244634596136,0.3407591293580481,0.2242944816543968,0.10635907443656833,0.14632489353516576,0.14851370622182003,0.02148302336024699,0.03801986281359859
-0.09765625,0.2824110936217039,0.3270773731856025,0.215288878280262,0.10208866996208599,0.14044982776795223,0.1425507605290477,0.020620463558884694,0.03649333635280527
-0.09375,0.2580058264811669,0.2988121536873223,0.19668414097395726,0.09326641503548672,0.12831250728595478,0.1302318679563541,0.01883849343187194,0.033339670579835
-0.08984375,0.22171001035076188,0.2567757633187284,0.16901495314414205,0.08014585972659916,0.11026171620187597,0.11191107773811382,0.016188327123245472,0.028649504102418177
-0.0859375,0.1749576199472358,0.20262899624867714,0.13337445636807388,0.06324535206658766,0.08701062625959821,0.08831218423210885,0.012774664881476383,0.02260813047882948
-0.08203125,0.12005163796402485,0.13903905937695527,0.09151828805897821,0.043397413662660256,0.05970456129489321,0.060597656670324795,0.008765661974052819,0.015513146323087312
-0.078125,0.06000786356707977,0.06949873920802929,0.04574545897639837,0.0216922177997958,0.02984335267797178,0.030289768915281456,0.004381520479768142,0.0077542532395113994
-0.07421875,-0.0018768002707503229,-0.0021736357158630426,-0.0014307305340466314,-0.0006784436901163815,-0.0009333778194786646,-0.0009473398732140481,-0.00013703600754144674,-0.00024252128083546154
-0.0703125,-0.0625620018013251,-0.07245683519840895,-0.0476925379189197,-0.022615511241497188,-0.031113586373976432,-0.031579002524040334,-0.004568012634820207,-0.008084300340271966
-0.06640625,-0.1196807630776675,-0.13860953629318828,-0.09123556310441927,-0.04326334845927704,-0.059520118611544603,-0.06041045708116144,-0.008738583190393001,-0.015465221991917133
-0.0625,-0.1716698250220361,-0.19882121193859348,-0.13086810213280842,-0.06205685565419117,-0.08537553242149443,-0.08665262640761284,-0.012534604465486154,-0.02218328098990696
-0.05859375,-0.21758866353138728,-0.25200259301527694,-0.16587314632943162,-0.07865602924539417,-0.10821207041544767,-0.10983077203263747,-0.015887403392866872,-0.028116939887468106
-0.0546875,-0.25674813741716207,-0.2973555410790141,-0.195725363028032,-0.09281176716058326,-0.12768701651566516,-0.1295970264436619,-0.018746661112345464,-0.03317715169259827
-0.05078125,-0.2883508045670169,-0.3339565068927186,-0.21981684028560267,-0.10423580931728793,-0.1434037812941824,-0.14554889560258744,-0.021054153975796908,-0.03726086816868701
-0.046875,-0.31132947242440423,-0.36056948715668113,-0.23733404930226243,-0.11254235943169988,-0.1548316248545234,-0.1571476957451523,-0.02273196031410407,-0.040230187181578
-0.04296875,-0.3244744561925472,-0.37579349054794875,-0.24735479087212298,-0.11729412818795026,-0.16136894487317477,-0.16378278644424427,-0.02369175078342778,-0.041928789329404026
-0.0390625,-0.32681222705832624,-0.3785009994317079,-0.2491369173185376,-0.11813921219072654,-0.1625315775299896,-0.1649628131872305,-0.023862446241196267,-0.04223087657351243
-0.03515625,-0.31809287293071975,-0.36840259554082877,-0.24248996055575844,-0.11498725882574945,-0.1581952346896287,-0.16056161200594943,-0.023225796397241538,-0.041104158299276605
-0.03125,-0.29919809207967774,-0.3465193856300175,-0.22808599453583156,-0.10815698914257155,-0.14879839227432967,-0.15102421002666233,-0.021846178199780297,-0.03866255937623464
-0.02734375,-0.2723064369547501,-0.3153745353756676,-0.2075858276384679,-0.09843593318237254,-0.13542452848014364,-0.13745028581979568,-0.019882662627423997,-0.035187603941722045
-0.0234375,-0.24073270310509542,-0.27880710717909096,-0.18351640562741522,-0.08702236442559297,-0.11972215929745289,-0.12151302541951736,-0.01757728362861144,-0.031107628473137083
-0.01953125,-0.20846204051849782,-0.24143250243469083,-0.15891569660198002,-0.07535685142556758,-0.10367318026283101,-0.10522398241619157,-0.015221015559063744,-0.02693759171279453
-0.015625,-0.17949604114164686,-0.20788520771475305,-0.13683420263532753,-0.06488594550546622,-0.0892676936814496,-0.0906030095393362,-0.013106040697152821,-0.023194587583930115
-0.01171875,-0.15718606505288335,-0.1820466906110596,-0.11982676539901149,-0.05682112202975986,-0.07817240543772641,-0.07934175272339417,-0.011477061079290252,-0.02031167944949175
-0.0078125,-0.1437330041653695,-0.1664658810796027,-0.10957117524412752,-0.05195797925239276,-0.07148187819439045,-0.07255114553572639,-0.0104947757151308,-0.018573267368537927
-0.00390625,-0.13998084114064113,-0.1621202727619675,-0.1067108073016243,-0.05060161356595927,-0.06961583665088256,-0.07065718676813049,-0.010220808199790099,-0.01808840899286679
0.0,-0.1455385785220642,-0.1685570367726541,-0.11094761021013255,-0.05261067670403463,-0.07237983368213463,-0.07346253028117644,-0.010626610702502148,-0.018806584733965792
0.00390625,-0.15916046436359466,-0.18433335924328276,-0.12133190807617211,-0.05753484799697617,-0.07915432576055537,-0.08033835996457128,-0.011621223094948618,-0.02056681225326429
0.0078125,-0.17923309769685147,-0.207580683309061,-0.1366337585295696,-0.0647908962037036,-0.08913692539636031,-0.09047028726172357,-0.013086841832432583,-0.023160611206662907
0.01171875,-0.20419041391050996,-0.23648526337183284,-0.15565932187655562,-0.07381269995221373,-0.10154879959145546,-0.10306782627367284,-0.01490911927248817,-0.026385610141232974
0.015625,-0.23271604732144624,-0.269522530516042,-0.1774051128222709,-0.08412442298322276,-0.1157352826908209,-0.11746651296107302,-0.01699194029924911,-0.03007171045510404
0.01953125,-0.2636863314364746,-0.3053910972994345,-0.20101452946619247,-0.09531986222555133,-0.13113755414906336,-0.1330991779013857,-0.01925326031937402,-0.03407371096386669
0.0234375,-0.295921125825771,-0.34272414950464736,-0.22558788259630091,-0.10697240071522174,-0.1471686772447356,-0.14937012338123168,-0.021606906486226762,-0.03823910788014473
0.02734375,-0.32789782267172995,-0.3797582905917807,-0.2499645006537321,-0.11853164494368684,-0.16307146211147483,-0.16551078374504868,-0.023941710836083985,-0.04237115902583355
0.03125,-0.35760842820309335,-0.4141679710301105,-0.27261364721198333,-0.1292717257683762,-0.1778472693558797,-0.18050761241283908,-0.02611105465177843,-0.046210381299260916
0.03515625,-0.38268353819148615,-0.44320893266558414,-0.2917289805282053,-0.13833610523761308,-0.1903177206941109,-0.19316459543006204,-0.027941931435293554,-0.049450601835587804
0.0390625,-0.4007928566807095,-0.4641824489226565,-0.30553417218470713,-0.1448824349381539,-0.19932392092414375,-0.202305514562795,-0.02926419817583792,-0.05179069972882644
0.04296875,-0.4102024604435428,-0.475080298656394,-0.3127073568975902,-0.1482839167010752,-0.20400354117100505,-0.2070551516908381,-0.02995124859239695,-0.05300661598539591
0.046875,-0.4102792274807143,-0.4751691733417829,-0.312765848775598,-0.1483116562894793,-0.2040417115267701,-0.20709389048079174,-0.02995685122186842,-0.05301653160927344
0.05078125,-0.4017256003407965,-0.46526270125468727,-0.306245226511237,-0.1452196158879815,-0.19978779164375737,-0.20277633439036435,-0.029332301920703685,-0.051911229093093425
0.0546875,-0.3864122106733703,-0.44752735561814916,-0.2945714641100494,-0.13968399059649528,-0.1921720809150429,-0.1950466952393981,-0.028214184766284234,-0.04993242441742041
0.05859375,-0.36682436643786787,-0.42484148821131384,-0.27963915272266604,-0.132603176439261,-0.18243056842948135,-0.1851594788604416,-0.02678396171518216,-0.04740126868796324
0.0625,-0.3452992700658797,-0.3999119542186236,-0.26323004931327887,-0.12482207978337101,-0.17172561683764798,-0.1742943851468226,-0.02521229092167232,-0.04461978164727043
0.06640625,-0.32333664989891986,-0.3744757464119175,-0.2464874171437259,-0.11688283052535553,-0.16080309706012486,-0.1632084831726388,-0.023608674126762708,-0.04178176027380687
0.0703125,-0.3012673346347583,-0.34891590416918916,-0.2296634278309284,-0.10890499879678828,-0.14982748552938574,-0.15206867942652025,-0.021997264454398646,-0.0389299472658422
0.07421875,-0.2784491925922339,-0.32248885872832034,-0.21226861690593068,-0.10065647870760586,-0.13847947855083476,-0.1405509379992509,-0.020331182071231524,-0.035981376100835405
0.078125,-0.25396417413503514,-0.2941312686743913,-0.1936030855631543,-0.09180540416764416,-0.12630248136247246,-0.12819178607514914,-0.018543389046499215,-0.03281740745819661
0.08203125,-0.227581153922074,-0.26357551519140543,-0.17349066183669493,-0.08226821535117779,-0.11318157788764438,-0.1148746164858494,-0.016617013542941095,-0.029408177226741827
0.0859375,-0.20061824557160435,-0.23234812829286966,-0.15293618105260975,-0.07252140221680747,-0.09977227932722599,-0.10126472460569858,-0.014648295021402191,-0.025924013158373782
0.08984375,-0.1763380481634158,-0.2042277600367015,-0.1344267843705893,-0.06374436622991198,-0.08769714554546226,-0.08900897086050463,-0.012875457144900793,-0.022786510456285214
0.09375,-0.15965385102845175,-0.18490477771138103,-0.12170802676791936,-0.05771320132907931,-0.0793996974834954,-0.0805874051934552,-0.011657248499830075,-0.020630569252944042
0.09765625,-0.15616069504176266,-0.18085914632592903,-0.11904510444082916,-0.05645046030622325,-0.0776624631271261,-0.07882418628923915,-0.01140219296758005,-0.020179180992840884
0.1015625,-0.17074434310870856,-0.19774935822169937,-0.13016257582876278,-0.06172230371248588,-0.0849152641535511,-0.08618548008598736,-0.01246702918678011,-0.02206368954205118
0.10546875,-0.20617440554815403,-0.23878303068158857,-0.15717176893303986,-0.07452989336798055,-0.10253548055061401,-0.10406926520545312,-0.01505398117274126,-0.026641982842079415
0.109375,-0.26209880843452993,-0.3035524684946722,-0.19980430465693644,-0.09474598527958733,-0.13034802748279617,-0.1322978562257049,-0.019137344153818958,-0.03386856661791171
0.11328125,-0.33473139637862914,-0.38767268506489927,-0.25517391577523085,-0.12100190360797569,-0.16646995959490596,-0.1689601134557961,-0.02444066993234628,-0.04325419666884045
0.1171875,-0.41731232158781495,-0.48331463631257066,-0.31812734846425883,-0.1508540492523025,-0.20753944340867747,-0.21064393251890579,-0.030470378220570637,-0.0539253512954474
0.12109375,-0.5012024644202029,-0.5804728857583541,-0.3820788663233543,-0.1811794732020644,-0.2492600401637901,-0.2529885989588365,-0.03659568292846416,-0.06476569325286619
0.125,-0.57731654123927,-0.6686252049803443,-0.4401024682465504,-0.20869390482403105,-0.28711338018183596,-0.2914081846938643,-0.042153207147066496,-0.07460119633151407
0.12890625,-0.637540551906568,-0.7383742968158913,-0.4860127091887989,-0.2304642663375489,-0.31706423442301457,-0.3218070503407944,-0.04655051100144192,-0.08238338011778978
0.1328125,-0.6758233439541073,-0.7827118793102272,-0.5151966320227075,-0.24430309508716164,-0.336103198605997,-0.3411308284739789,-0.0493457612549264,-0.08733030654184404
0.13671875,-0.6887428298796294,-0.7976747156135389,-0.5250454933047877,-0.24897335038076562,-0.34252838077009073,-0.3476521044376568,-0.05028908844906255,-0.0889997764375039
0.140625,-0.6754962100785633,-0.78233301792352,-0.5149472031007463,-0.24418483235422173,-0.33594048431950796,-0.34096566992047883,-0.04932187280815015,-0.08728803635449367
0.14453125,-0.6374035592671135,-0.7382156468338508,-0.4859082878283516,-0.23041474150886643,-0.3169961075855099,-0.32173792874345963,-0.046540510112436095,-0.082365680498242
0.1484375,-0.5771235009888187,-0.6684016398139647,-0.4399553006351198,-0.2086241153165247,-0.28701737164738006,-0.2913107550739369,-0.042139113531902694,-0.07457624917606154
0.15234375,-0.49783170652517583,-0.5765690502812504,-0.3795092595737515,-0.17996097767536412,-0.24758367089816602,-0.25128719016720424,-0.036349565135651574,-0.06433012345041789
0.15625,-0.40260519540424866,-0.46628142058580124,-0.30691575148011907,-0.14553756955137942,-0.20022523017360072,-0.2032203241242314,-0.0293965261022322,-0.05202488750910561
0.16015625,-0.294176942361446,-0.34070413335030025,-0.22425825818572775,-0.10634190061864501,-0.14630126088377438,-0.14848973250991548,-0.02147955591169648,-0.038013727277075304
0.1640625,-0.1751053133602909,-0.20280006651773874,-0.13348704896998242,-0.06329874935318003,-0.08708408216762109,-0.0883867343759448,-0.012785449143848382,-0.022627217433068836
0.16796875,-0.048255614615300146,-0.05588774598663804,-0.036786431678592635,-0.017443902322611393,-0.02399867682356671,-0.024357662553597947,-0.003523420666340371,-0.006235620020333954
0.171875,0.08262697548389042,0.09569529879627225,0.06298856192188396,0.02986879010791199,0.04109238105343138,0.04170706446871009,0.00603307226398897,0.010677108974732619
0.17578125,0.21253248405628256,0.24614672611278365,0.16201869357246323,0.07682827884991639,0.10569751651701154,0.10727859489634284,0.015518223150934318,0.0274635780783683
0.1796875,0.33523215847708343,0.38825263004582666,0.2555556477545906,0.12118293568619265,0.16671900482378987,0.1692128819286154,0.024477232685171657,0.04331890579578612
0.18359375,0.44386936792761844,0.5140719849805464,0.33837244473033934,0.16045414952259307,0.2207468980941485,0.22404896071748226,0.032409463557314666,0.05735707375720267
0.1875,0.5320199534253334,0.6161645274005423,0.40557179659117537,0.19231967485211499,0.26458633328729775,0.2685441700123192,0.038845847427637636,0.06874795133171574
0.19140625,0.5949584078734915,0.6890573445161863,0.45355130851021386,0.2150712674620081,0.29588713346129225,0.3003131610057608,0.0434413465200123,0.07688089453949942
0.1953125,0.6307488433776598,0.7305084182007704,0.48083524006869993,0.22800914223353175,0.3136865700525959,0.3183788805927179,0.04605461256801391,0.0815057532577157
0.19921875,0.6407896648852329,0.7421372743010579,0.48848960432223976,0.23163879347976035,0.31868012229097076,0.32344712508347584,0.04678775056277118,0.08280323982035043
0.203125,0.6295855996540922,0.7291611723303504,0.4799484827344713,0.22758864304250892,0.3131080745788495,0.3177917164975952,0.045969677842094825,0.08135543794196565
0.20703125,0.6037632260813552,0.6992547127993021,0.4602634078310075,0.21825410101428133,0.3002659525463969,0.3047574921311025,0.044084234929187005,0.07801865109513528
0.2109375,0.5705988996851374,0.6608451030842843,0.43498147306308965,0.20626555397029733,0.2837725503468391,0.2880173894936888,0.04166271594385762,0.07373314048209068
0.21484375,0.5364983053368633,0.6213511483110778,0.40898575548453664,0.19393854699956137,0.26681351528168307,0.270804662250157,0.039172835641920756,0.06932663865200084
0.21875,0.5058818715042435,0.5858923941559624,0.3856460750739643,0.18287101966052433,0.2515872097319516,0.25535058512105024,0.03693735450838176,0.06537036512099803
0.22265625,0.48078834424813977,0.5568300593949971,0.36651670143328374,0.173799975300426,0.23910760660328378,0.24268430820484355,0.03510513124638237,0.062127767819220026
0.2265625,0.46125330754875904,0.534205355506856,0.3516246351864538,0.16673826053192897,0.22939234156638122,0.23282373717847804,0.033678762889621794,0.059603433300026154
0.23046875,0.44625338091464073,0.5168330403648724,0.3401898425181571,0.16131595259594178,0.22193253812474723,0.22525233589476557,0.032583532316721175,0.05766513666571882
0.234375,0.4348258926256676,0.5035981871515105,0.33147838962577225,0.15718502766048914,0.21624936152875307,0.21948414996586507,0.03174914553483177,0.056188468988693785
0.23828125,0.4269392093192437,0.494464131861605,0.3254661748997023,0.15433407440923474,0.21232712299479317,0.2155032348127861,0.031173293280062353,0.05516934464822043
0.2421875,0.4238135602463444,0.4908441155748733,0.32308341246789496,0.15320418356168375,0.2107726686517708,0.21392553151144966,0.030945074058763566,0.05476545084093232
0.24609375,0.4276168965589022,0.49524896894581616,0.32598279631201876,0.1545790553336701,0.21266416183607362,0.21584530429663573,0.031222775476180686,0.05525691904040286
0.25,0.44070310423194314,0.510404902342998,0.3359587310569623,0.15930957886212127,0.2191722359157211,0.22245075115279178,0.0321782742673804,0.05694792548638361
0.25390625,0.46472527515106776,0.5382264589570696,0.3542714068771602,0.1679933490095209,0.23111904567940655,0.2345762624145209,0.03393227387959996,0.060052087746953475
0.2578125,0.49998112672255957,0.5790583941234217,0.38114782796583313,0.1807379703677725,0.24865263981155294,0.25237213208129106,0.036506506262412586,0.06460787460582651
0.26171875,0.5452262712424272,0.6314594998002576,0.4156392776621942,0.19709359833086637,0.2711541071676038,0.2752101977421262,0.03981011431619663,0.07045446892561813
0.265625,0.5979763955110684,0.6925525894985185,0.4558519890451862,0.21616222056763945,0.297388027092893,0.301836536209521,0.043661703585939904,0.07727087592002135
0.26953125,0.6551113642672135,0.758724070237804,0.49940734925257857,0.23681592153934616,0.32580263109593943,0.33067615845538967,0.047833459859703,0.08465389100820175
0.2734375,0.7134854058676865,0.8263306199296494,0.5439073333945998,0.25791754865167604,0.35483344618114643,0.36014125726069324,0.05209568598729675,0.09219702690188569
0.27734375,0.7702947755205969,0.8921249445847934,0.5872144583918271,0.2784535126920673,0.3830861032838584,0.3888165167609259,0.05624366394840763,0.09953796364925438
0.28125,0.8231237416111981,0.9533093816571636,0.6274872816902644,0.29755062769254437,0.40935921674645215,0.41548264562152326,0.06010100861431056,0.10636455272106105
0.28515625,0.8697941211721627,1.0073612202177173,0.6630652933381498,0.3144214986150473,0.4325695215356973,0.4390401500131702,0.06350868630988771,0.1123953339288164
0.2890625,0.9082615406441619,1.0519125908103888,0.6923899604771577,0.32832707574925735,0.45170028784013994,0.4584570945098676,0.06631741200635588,0.11736611327251012
0.29296875,0.9367685152028571,1.0849282716662856,0.7141214837247389,0.33863204862427665,0.46587749125137634,0.47284635229516425,0.06839887589649152,0.12104980839922064
0.296875,0.9542884527036222,1.1052192121496773,0.7274773565768555,0.34496531498007243,0.4745905641811987,0.48168976718443446,0.06967810151081721,0.12331373966389947
0.30078125,0.9610706683815806,1.1130740631415392,0.7326475497393403,0.3474170000572485,0.4779635105478519,0.4851131620853266,0.07017330716507786,0.12419013728504069
0.3046875,0.9589545015842305,1.1106232022939366,0.7310343903554894,0.3466520581696386,0.4769111114910629,0.4840450174015132,0.07001879964718682,0.12391669201861077
0.30859375,0.9511493885838718,1.1015836207661778,0.7250843623296532,0.34383057823106355,0.4730294449473149,0.4801053137271083,0.06944890174054308,0.12290810502690874
0.3125,0.9413832913196529,1.0902729172812542,0.7176394660746155,0.3403002324375848,0.46817254428788146,0.4751757387566613,0.06873582236721631,0.12164612428477994
0.31640625,0.9326225836048252,1.0801265943882754,0.7109609327926592,0.337133343464302,0.4638156383407477,0.4707536618298036,0.06809615626934828,0.12051405917645752
0.3203125,0.9258168347514584,1.0722444585553603,0.7057727202663955,0.3346731318742968,0.46043095380809973,0.4673183298109507,0.06759922399623974,0.11963462043240725
0.32421875,0.9192022503157204,1.064583784682327,0.7007303111095098,0.33228204188162636,0.4571413683152059,0.46397957476074225,0.06711626099331625,0.11877988015385199
0.328125,0.9085494525606919,1.052246147992264,0.6926094329173793,0.3284311560491915,0.4518434764122503,0.45860241471018526,0.06633843696590702,0.11740332439558188
0.33203125,0.8884058502189873,1.028916585710249,0.6772534675292263,0.3211494572497031,0.4418255912241875,0.44843466184829595,0.06486763481916569,0.11480035055910776
0.3359375,0.8539947771168954,0.9890629826259101,0.6510210823762463,0.3087102129484265,0.4247121410116961,0.43106521729896485,0.0623550846512444,0.1103537314861569
0.33984375,0.803142881977692,0.9301683689955098,0.6122554054854845,0.29032779025328637,0.3994222481651377,0.4053970314998878,0.05864209384753849,0.10378261805499278
0.34375,0.7375429049716331,0.8541930469618819,0.5622469529953378,0.2666140801466099,0.36679782056125987,0.37228460314508993,0.053852261316933436,0.09530575084681914
0.34765625,0.6628555411225534,0.7676931090827566,0.5053109362052055,0.23961538886396738,0.3296540000974346,0.3345851666836097,0.04839890621610721,0.08565460518639156
0.3515625,0.5875388637832657,0.6804642680435791,0.44789518938159745,0.21238916758647974,0.29219719976936176,0.29656803235411644,0.04289960031655937,0.07592213080442889
0.35546875,0.5207290882935922,0.6030878125784511,0.39696448084214353,0.18823813263679767,0.25897108457684226,0.2628449351504969,0.03802143311304462,0.06728892998353331
0.359375,0.4698196107710828,0.5441265216177271,0.3581549492537306,0.16983489103949978,0.2336525852797422,0.23714768815352727,0.034304239449056695,0.06071037716992578
0.36328125,0.43848359609910403,0.5078343860986934,0.3342667582728609,0.15850724821575568,0.21806843619742722,0.22133042421046412,0.03201621723292192,0.056661122016521404
0.3671875,0.4257353793946095,0.4930698764837871,0.324548466323904,0.15389889540529111,0.21172843389649643,0.21489559287601878,0.03108539559093515,0.05501378552708047
0.37109375,0.4262871016180725,0.4937088533552014,0.3249690507800551,0.15409834475121897,0.21200281707933755,0.2151740829958726,0.03112567981133907,0.05508508138518664
0.375,0.43205639599364076,0.5003906267120328,0.3293671113624441,0.15618387294580316,0.21487203127890098,0.21808619976582122,0.03154692862494812,0.055830593481687174
0.37890625,0.4343484931723651,0.5030452712162514,0.33111444963651593,0.15701245104082773,0.2160119407790262,0.2192431765024594,0.03171428986092906,0.05612677966837509
0.3828125,0.4260747061834991,0.4934628918817907,0.3248071323014301,0.15402156350319274,0.21189718779623945,0.2150668620970464,0.031110168663417426,0.05505763311930423
0.38671875,0.4034089897686499,0.4672123736781941,0.3075285235354386,0.14582815310859587,0.20062499572759407,0.20362605823720514,0.029455216932205985,0.0521287581989327
0.390625,0.3664949019821506,0.42445992676221067,0.279388018498139,0.1324840894767476,0.18226671727461508,0.1849931692277096,0.026759906290863,0.04735869651995017
0.39453125,0.31911190490063746,0.36958277860321687,0.24326678271791025,0.11535562549624956,0.15870202219048224,0.16107597389236616,0.023300200879816657,0.04123583607906767
0.3984375,0.2674989616480161,0.3098067224982515,0.20392097610510973,0.09669808065382313,0.13303366586114862,0.1350236544794825,0.019531642081460632,0.03456637998056067
0.40234375,0.21872777722364845,0.25332187192361744,0.16674151481765875,0.07906781007704922,0.10877857903324184,0.1104057503198419,0.01597057597280127,0.028264137696965008
0.40625,0.17908048732806492,0.2074039286981133,0.13651741426201625,0.06473572256027182,0.08906102522132642,0.09039325021831246,0.013075698745979025,0.023140890093031885
0.41015625,0.15281692355983978,0.1769865178857799,0.11649606079799923,0.055241720531284955,0.07599952311920788,0.07713637018014197,0.011158044266323941,0.019747096402511488
0.4140625,0.14155517646941007,0.16394362489791092,0.10791097082574197,0.05117072277016632,0.07039879079684397,0.07145185776380458,0.010335760691759788,0.018291848036255942
0.41796875,0.1442931534256786,0.16711462080820638,0.10999819011203726,0.052160469721229674,0.07176045357937255,0.07283388470114005,0.01053567544317957,0.018645650357029808
0.421875,0.1579276869279056,0.18290560888090113,0.12039213004300109,0.05708921335667583,0.07854123396100476,0.07971610216372937,0.011531211541182529,0.020407513900977392
0.42578125,0.178027036668027,0.20618388418824907,0.13571435886206018,0.06435492139189591,0.08853712785139578,0.08986151556200639,0.012998780718476155,0.023004764315714965
0.4296875,0.1996033915929729,0.23117276271023002,0.15216254212191416,0.07215454900233453,0.09926756661116087,0.10075246592577969,0.01457419518402503,0.02579287361470506
0.43359375,0.21771052161057014,0.25214373522430833,0.1659660426867049,0.07870008289501129,0.10827267260538065,0.10989227661184486,0.015896301164275428,0.02813268729084939
0.4375,0.2278210047279572,0.26385328055766877,0.17367351290431543,0.08235491577579523,0.11330086380212379,0.11499567875716821,0.016634524868663902,0.029439171100875683
0.44140625,0.2260643441331922,0.2618187977532216,0.17233436722108308,0.08171990373284643,0.11242723019222467,0.11410897826635846,0.016506261246718168,0.029212174013082404
0.4453125,0.2094740381153315,0.24260455688818183,0.1596871754827589,0.07572268145850103,0.10417647899885196,0.10573480579978423,0.015294908450869116,0.027068365326954336
0.44921875,0.17636433824463893,0.2042582138983562,0.13444683588659245,0.06375386618628909,0.0877102266372276,0.08902224379880863,0.012877377386644184,0.022789908626918987
0.453125,0.12684112959959748,0.14690239424908214,0.09669408740364815,0.04585174551152704,0.0630811456403535,0.06402474639344291,0.009261402311722122,0.016390488966067096
0.45703125,0.06329935331450542,0.07331080809080959,0.048254637619038476,0.022882055361606035,0.03148028682176118,0.03195118836174515,0.004621850457908749,0.008179580568423717
0.4609375,-0.009352215002422781,-0.010831365138130877,-0.007129421497609201,-0.0033807281418773982,-0.0046510812978795,-0.00472065453394066,-0.000682859102596467,-0.0012084989675642532
0.46484375,-0.08399813111736876,-0.09728331917813193,-0.06403382712960592,-0.030364450509523522,-0.04177428891694035,-0.04239917572590457,-0.006133188179546778,-0.010854289911321757
0.46875,-0.15228212646434258,-0.17636713778301782,-0.11608837269250216,-0.055048399616453025,-0.07573355986778552,-0.07686642788939935,-0.011118996390280245,-0.01967798901603146
0.47265625,-0.20613070716990478,-0.23873244003880245,-0.15713845868958742,-0.0745140980029646,-0.10251375215375447,-0.10404721706436248,-0.015050790835857697,-0.02663633580368696
0.4765625,-0.23950153149598918,-0.277381218438677,-0.18257786393860442,-0.08657730887762227,-0.1191098704111937,-0.12089158474282158,-0.01748738753803991,-0.030948534401886718
0.48046875,-0.24988369773382146,-0.28940542051714147,-0.1904924431528343,-0.09033035297534298,-0.12427317130914162,-0.12613212163614662,-0.018245449595610808,-0.03229012435213008
0.484375,-0.23909433366497979,-0.2769095885923889,-0.18226742781735084,-0.08643010573905485,-0.11890735152064735,-0.1206860389402209,-0.01745765487726203,-0.030895915159590004
0.48828125,-0.21308906639205816,-0.24679133048266522,-0.16244300127254974,-0.07702947613097422,-0.10597431554515424,-0.10755954349406238,-0.015558862642706117,-0.027535500990438777
0.4921875,-0.1807760980909734,-0.20936774092206178,-0.13781003360691102,-0.06534867225127527,-0.0899042973401265,-0.09124914157609965,-0.013199505488614705,-0.023359998380101388
0.49609375,-0.15210147807920293,-0.17615792557990062,-0.11595066951031185,-0.05498310073903667,-0.07564372594970337,-0.07677524394011925,-0.011105806052569278,-0.01965464768716174
0.5,-0.13587626312983048,-0.15736651448605699,-0.10358178315073019,-0.04911785111971767,-0.06757452553074472,-0.0685853507320644,-0.009921109267452266,-0.017558013709617626
0.50390625,-0.13788491060040542,-0.15969285982464498,-0.10511303116800264,-0.049843958294104596,-0.06857347756294985,-0.0695992383725752,-0.010067772393540508,-0.01781757319463395
0.5078125,-0.15973930089785426,-0.1850037421036177,-0.12177316932593385,-0.0577440886218028,-0.07944218793909386,-0.08063053513751584,-0.011663487065050049,-0.020641609310700915
0.51171875,-0.19874362067184848,-0.2301770081203358,-0.1515071090807396,-0.07184374339885835,-0.09883997620363516,-0.10031848063363213,-0.014511417845142205,-0.02568177315254161
0.515625,-0.24876754878278007,-0.2881127159071184,-0.18964155401590688,-0.0899268712828416,-0.1237180669022564,-0.12556871809010772,-0.018163952120175964,-0.032145894834911815
0.51953125,-0.30185873356458615,-0.3496008673664619,-0.2301142671967682,-0.10911877978969642,-0.15012160758942628,-0.1523672068515225,-0.022040445912807627,-0.03900636968978688
0.5234375,-0.35013962929042464,-0.4055178806083859,-0.26691998300520936,-0.1265718196918897,-0.1741328503612749,-0.17673762897629786,-0.025565713102082555,-0.04524525820670533
0.52734375,-0.38748251540710044,-0.4487669400532468,-0.295387366122668,-0.14007089532697137,-0.19270437690011022,-0.19558694930310594,-0.02829233380907681,-0.05007072800822243
0.53125,-0.4105589823666378,-0.4754931808292895,-0.31297912528316374,-0.14841279494248738,-0.20418085000528663,-0.2072351037440967,-0.029977279325521522,-0.05305268402366892
0.53515625,-0.41907449599420943,-0.4853555424233491,-0.3194707005604869,-0.15149106502576615,-0.20841581260810926,-0.2115334183372397,-0.030599046851875755,-0.05415306247869012
0.5390625,-0.4152515771238541,-0.4809279516848619,-0.3165563953189121,-0.1501091162481316,-0.20651458498832653,-0.20960375479717186,-0.03031991369084608,-0.053659064747080265
0.54296875,-0.4028266857858398,-0.46653795493512007,-0.3070846048558451,-0.14561764771769958,-0.20033539271935297,-0.2033321209182759,-0.02941269983125494,-0.052053511723215706
0.546875,-0.3859186676891113,-0.4469557666197943,-0.29419521752060973,-0.13950557331554592,-0.19192663103240193,-0.1947975789562406,-0.02817814781508332,-0.04986864965417226
0.55078125,-0.3680960958263313,-0.42631435803741624,-0.28060864565304655,-0.1330628975892978,-0.18306303672943613,-0.18580139737878199,-0.026876818992604967,-0.047565603011889834
0.5546875,-0.35184575608582236,-0.4074938431131159,-0.2682205888504541,-0.12718857078652945,-0.17498135207461019,-0.1775988209828938,-0.025690287230872855,-0.045465725406756974
0.55859375,-0.33848013458737114,-0.3920143285540689,-0.2580316618150391,-0.12235703650276264,-0.16833431004670274,-0.1708523456045441,-0.024714386981372627,-0.04373861273165858
0.5625,-0.32837465369084384,-0.38031055282772286,-0.25032801431734697,-0.11870400840052753,-0.1633085986441074,-0.16575147299136006,-0.02397652743013623,-0.042432773739164986
0.56640625,-0.3213398542811774,-0.3721631287589844,-0.24496520723005233,-0.11616101147637892,-0.15981004253262654,-0.1622005640911084,-0.023462876086455253,-0.041523733784742944
0.5703125,-0.3169344893194648,-0.3670610055905854,-0.2416068980437558,-0.11456851467528395,-0.15761914085032913,-0.15997690638869244,-0.023141215166333495,-0.040954471813847704
0.57421875,-0.31460137961403234,-0.36435889683161804,-0.23982829588931054,-0.11372511465879143,-0.1564588245628329,-0.15879922443673422,-0.022970860769078172,-0.040652984978351014
0.578125,-0.3136280213311693,-0.3632315781487705,-0.23908629032121098,-0.11337326100147038,-0.15597476021866896,-0.15830791255666554,-0.022899790508290607,-0.04052720470326676
0.58203125,-0.31303952141570335,-0.36254999713492,-0.23863765363785205,-0.11316051740095645,-0.15568207345495466,-0.15801084884969896,-0.022856820436345515,-0.04045115886697204
0.5859375,-0.3115747233550792,-0.3608535337207286,-0.23752100730689563,-0.11263101384884067,-0.15495359662054398,-0.15727148650057643,-0.022749867767402066,-0.040261877387592904
0.58984375,-0.30785520266363164,-0.35654574048749055,-0.23468552967642609,-0.11128644672453447,-0.15310379808397556,-0.1553940052190228,-0.02247828412293984,-0.03978123785941534
0.59375,-0.30074679102654045,-0.34831305129046086,-0.2292666039238611,-0.10871682576407693,-0.1495686063890389,-0.15180593493369088,-0.02195925752346284,-0.03886268373776147
0.59765625,-0.28979056310163287,-0.335623980163291,-0.2209144156495313,-0.10475626766037749,-0.14411980941986258,-0.14627563871272287,-0.021159280549909454,-0.037446916678618436
0.6015625,-0.27550265713216504,-0.31907629249872116,-0.2100224065770817,-0.09959133961956468,-0.13701409784516727,-0.13906362994475785,-0.020116038612627563,-0.035600624670451
0.60546875,-0.2593549481844093,-0.30037466558496817,-0.19771260895140585,-0.09375411025303038,-0.12898345858047833,-0.1309128663251613,-0.01893700130040088,-0.03351400579276742
0.609375,-0.2433566805848386,-0.2818460700382275,-0.18551672553712706,-0.08797089634526856,-0.12102711366424046,-0.12283751971153833,-0.017768874371881793,-0.0314466994666418
0.61328125,-0.229320448852377,-0.2655899038472853,-0.17481657721418742,-0.08289695330176983,-0.11404657129787665,-0.11575254887929987,-0.016744008846103497,-0.029632930775846944
0.6171875,-0.21805284688980464,-0.25254018964915304,-0.16622701082269487,-0.07882383101787127,-0.10844292575029613,-0.11006507349975436,-0.01592129628136263,-0.028176923905220974
0.62109375,-0.20878785278455325,-0.24180982904908888,-0.15916407392069232,-0.07547463098944718,-0.10383521242829374,-0.10538844463781061,-0.015244804529856992,-0.026979694922601993
0.625,-0.19913983351216302,-0.2306358908299444,-0.15180916079771123,-0.07198697460353287,-0.09903703102054351,-0.10051848420289389,-0.014540348480807097,-0.025732973085723643
0.62890625,-0.18568900372883945,-0.21505766767404566,-0.14155526173453836,-0.06712463829217086,-0.09234760511844797,-0.09372899256732126,-0.01355822565329845,-0.023994846998220964
0.6328125,-0.16507935640674987,-0.19118837712994718,-0.12584401076765062,-0.05967446270460641,-0.08209792667912552,-0.08332599321647649,-0.012053395614941564,-0.021331654664891175
0.63671875,-0.1352944707377901,-0.15669270680973568,-0.10313827658592345,-0.04890754112807372,-0.06728519252874321,-0.06829168341937475,-0.009878629469994848,-0.01748283473546053
0.640625,-0.09666958078469179,-0.11195889015880311,-0.07369357746256355,-0.03494504596801562,-0.048076106651251393,-0.04879525405954155,-0.007058403639348398,-0.01249170278327938
0.64453125,-0.05225404819952928,-0.060518573263834696,-0.03983453567002471,-0.018889293684765107,-0.02598719284208073,-0.026375923667387724,-0.0038153693537879008,-0.006752300052426108
0.6484375,-0.007347634500831646,-0.008509739579665165,-0.005601280772538075,-0.002656093123221126,-0.0036541552006497113,-0.003708816143088711,-0.0005364931832119169,-0.0009494658392839028
0.65234375,0.03167911444279525,0.03668949588586656,0.02414976130182822,0.011451668946449445,0.01575478414395093,0.01599045340583416,0.002313074842774654,0.004093594352383434
0.65625,0.05891505239219441,0.06823308495995661,0.04491238314585644,0.021297177354995256,0.029299872750243594,0.029738156825942497,0.004301727862809912,0.007613039088028017
0.66015625,0.07030138249319862,0.08142028207203111,0.053592454918316434,0.025413214643776882,0.034962564399165785,0.03548555582710833,0.005133109048927054,0.009084387464497468
0.6640625,0.06445677769306712,0.07465129669981252,0.04913697537745065,0.023300453122487852,0.0320559045974278,0.0325354143626555,0.004706361078632426,0.0083291444852307
0.66796875,0.042716255421737515,0.049472276941742166,0.03256364067283357,0.015441480982758549,0.02124381914825335,0.02156159695232418,0.0031189599791758837,0.005519820600596859
0.671875,0.008446654042870705,0.009782580967510057,0.0064390905940570065,0.0030533773287544363,0.004200724212921614,0.004263561059758558,0.0006167389376976473,0.0010914817938356691
0.67578125,-0.03405540738299351,-0.039441626853431444,-0.025961266914009684,-0.0123106742577761,-0.016936571256565003,-0.017189918821713945,-0.002486581607286098,-0.00440066028062347
0.6796875,-0.08066220402724866,-0.09341977857957318,-0.061490766256611096,-0.02915854580010091,-0.04011525334135513,-0.04071531733984557,-0.005889612797460586,-0.010423219620747659
0.68359375,-0.12813606531381083,-0.14840212259059626,-0.09768124442643966,-0.046319851065845796,-0.06372514604890966,-0.06467838176149598,-0.009355953345391299,-0.0165578217803386
0.6875,-0.17428038745492813,-0.201844656544381,-0.1328581902271253,-0.06300054167240887,-0.08667382189742057,-0.08797034212193466,-0.012725215547959579,-0.022520618259136427
0.69140625,-0.21756741830358806,-0.25197800823661964,-0.165856960165911,-0.07864835538384796,-0.10820151175039427,-0.10982004994275485,-0.015885852633346076,-0.028114195416151233
0.6953125,-0.25649458734733344,-0.29706188797717914,-0.19553208119305054,-0.09272011425309756,-0.12756092360177718,-0.12946904348609678,-0.018728147921365235,-0.033144388567052374
0.69921875,-0.28901533255520917,-0.3347261383623845,-0.2203234430453449,-0.1044760296053937,-0.14373426893143915,-0.14588432861728506,-0.021102676939221965,-0.03734673725830362
0.703125,-0.31234560537996003,-0.36174631645735644,-0.23810866878193337,-0.11290967449895106,-0.15533696284819598,-0.15766059391353338,-0.022806153410215302,-0.04036148837371911
0.70703125,-0.32328381394108874,-0.37441455447151384,-0.24644714358146302,-0.1168637311366183,-0.16077680697890173,-0.16318180939833837,-0.02360481587970753,-0.04177493551082989
0.7109375,-0.3189705921613495,-0.3694191264003166,-0.24315906443916901,-0.11530454457897577,-0.15863173530306085,-0.16100464961255057,-0.02328988202293658,-0.04121757513075863
0.71484375,-0.2978319457724865,-0.34493720590944577,-0.2270445662588827,-0.10766314773036356,-0.14811898552125058,-0.15033464251246187,-0.021746428657820616,-0.03848602858624872
0.71875,-0.26036684630525997,-0.30154660635162145,-0.19848400256705645,-0.09411990475882703,-0.12948669336765306,-0.1314236328653351,-0.019010885310422054,-0.03364476697242935
0.72265625,-0.20947764767242916,-0.2426087348794681,-0.15968991817771894,-0.07572398175170747,-0.10417826956654608,-0.10573662478918777,-0.015295171351681347,-0.02706883073244626
0.7265625,-0.1501850022123108,-0.17393833218193322,-0.11448968706417872,-0.05429031091352954,-0.07469061102938213,-0.07580787553251866,-0.010965872654367104,-0.019406998674753595
0.73046875,-0.08876097723486964,-0.10279945428237625,-0.06766465787677589,-0.03208616661254382,-0.044142964839011256,-0.044803282861494154,-0.006480950442977473,-0.01146974781818244
0.734375,-0.03149320093598362,-0.03647418367336286,-0.02400803644775351,-0.011384464038144415,-0.015662326546816985,-0.015896612026722323,-0.002299500367897167,-0.004069570902487385
0.73828125,0.016594050578078168,0.019218573399371053,0.012650049896478777,0.005998576302346237,0.008252619920767756,0.008376067839321877,0.001211627354003042,0.0021442934095006194
0.7421875,0.05272002212564075,0.06105824468249921,0.040189757299913254,0.019057738498418075,0.02621893280263521,0.02661113107649271,0.0038493928045113535,0.006812513664300468
0.74609375,0.07676966617964354,0.08891159808399607,0.05852339057810241,0.02775143492783627,0.03817940097405881,0.038750510356067025,0.005605396147245756,0.009920223753567825
0.75,0.0910580695290264,0.10545986128818186,0.06941579044905666,0.03291654238068986,0.04528536834413899,0.04596277136670324,0.006648674943932065,0.011766579710581482
0.75390625,0.09952722734851704,0.11526849874599066,0.07587203043613044,0.035978054313545726,0.049497280940613564,0.05023768778755766,0.007267056734150401,0.012860969178518644
0.7578125,0.106627467744147,0.12349171640835266,0.0812847247289028,0.038544719416222506,0.053028404778387994,0.0538216333723085,0.007785486921818574,0.01377846725603149
0.76171875,0.11621327189459407,0.13459361980494577,0.0885922091242719,0.042009887124550005,0.05779565270813691,0.05866019492373198,0.008485400826430123,0.015017150190033135
0.765625,0.13074489402242762,0.15142357767672365,0.09967002512212275,0.04726291535916971,0.06502257576812553,0.06599522350825282,0.009546439194707546,0.0168949352286063
0.76953125,0.15094768457402097,0.17482163627846603,0.11507109576314178,0.05456601215314549,0.07506990584715822,0.07619284758675349,0.011021560553103882,0.01950555272856036
0.7734375,0.17589945855434053,0.20371980724576133,0.13409244559170475,0.06358582282928182,0.08747903024186598,0.08878759416575122,0.012843433871978505,0.02272983756768099
0.77734375,0.2033775388099457,0.23554382266866014,0.15503965755669924,0.07351885500384014,0.10114453630194475,0.10265750916005345,0.014849766749591709,0.02628056883224872
0.78125,0.23026437645512488,0.26668308805710694,0.17553614384269167,0.08323817013433654,0.11451600556711128,0.1162290033107638,0.016812929715115388,0.029754904318224362
0.78515625,0.2528955747038708,0.2928936453372444,0.19278844831660535,0.09141911050392082,0.12577103802868805,0.12765239887357893,0.01846536257232856,0.032679320582928995
0.7890625,0.26737680514088424,0.30966526765041635,0.20382786658501573,0.096653927528223,0.13297291445724113,0.13496199358087324,0.019522722993770003,0.03455059527368576
0.79296875,0.27000592695003434,0.31271019906853326,0.20583209447977424,0.09760432817529363,0.13428044098873215,0.13628907424845238,0.01971469032469031,0.034890330624648414
0.796875,0.25792763835852384,0.298721602121077,0.1966245406492817,0.09323815675088554,0.12827361217659927,0.13019240441281,0.018832785997346946,0.03332957021484617
0.80078125,0.23000933424555114,0.2663877296527062,0.175341725139333,0.08314597721437167,0.1143891736887781,0.11610027428332614,0.016794308166367955,0.02972194756978297
0.8046875,0.18771621057567245,0.21740549982496304,0.14310064955225243,0.06785745654269704,0.09335578710079062,0.09475225226651673,0.013706243251476735,0.02425680456497048
0.80859375,0.1356062142576775,0.1570537477846301,0.10337592470932577,0.04902022965325159,0.0674402258482587,0.06844904021363618,0.009901391706534923,0.017523117179507608
0.8125,0.08106598414769906,0.09388741517568633,0.06179857336974237,0.02930450726523759,0.04031605982390829,0.040919132970884675,0.005919094991924112,0.010475395662012943
0.81640625,0.03311243901293892,0.03834951911585449,0.025242419710025388,0.011969801150257808,0.016467611274606497,0.016713944006596648,0.0024177300161909443,0.00427880975095718
0.8203125,0.00042841208358623817,0.0004961699384686824,0.0003265889780834641,0.00015486649462825852,0.00021305962549789115,0.00021624668722353135,3.1280835560698605e-05,5.535967170788858e-05
0.82421875,-0.010853508314312421,-0.012570104956921568,-0.008273894458454834,-0.003923430025309926,-0.0053977107228320165,-0.005478452802520906,-0.000792477250488588,-0.0014024970074189014
0.828125,0.0010850510490101328,0.001256663217930054,0.000827160895333634,0.000392234633661559,0.0005396219582287642,0.0005476939457516039,7.922583422637075e-05,0.00014021096783611853
0.83203125,0.03307410878505834,0.03830512795843788,0.025213200416374093,0.011955945566910486,0.016448549189362893,0.0166945959279019,0.002414931588035074,0.004273856823999722
0.8359375,0.07768980481159815,0.08997726297366171,0.05922483126141742,0.02808405419330029,0.03863700825945671,0.03921496016801029,0.005672580627447132,0.01003912419861308
0.83984375,0.12525399029073014,0.14506422019167076,0.09548417523319586,0.04527801422682387,0.06229181792605232,0.06322361656430076,0.009145516344233329,0.0161853979108173
0.84375,0.16651934231504129,0.19285613461761386,0.12694175666183583,0.06019500631282426,0.08281407559707077,0.084052857118877,0.012158538176265665,0.02151773337288887
0.84765625,0.19521165484093217,0.22608642780141963,0.14881460685955972,0.07056697626239838,0.09708345061198997,0.09853567917161854,0.014253529023733336,0.025225370237080824
0.8515625,0.20963162228326837,0.24278705268443446,0.1598072998376665,0.07577964566962692,0.10425484475717894,0.10581434395362521,0.015306413914117911,0.02708872592904754
0.85546875,0.21281842066400714,0.24647789587106672,0.16223667387293972,0.07693164150168741,0.1058397174347192,0.10742292744225779,0.01553910067286779,0.027500528076984665
0.859375,0.211243047942844,0.24465336423418194,0.1610357287518127,0.07636216281525776,0.10505624459256069,0.10662773775038659,0.015424074462089266,0.027296957583189396
0.86328125,0.212473082683573,0.24607791715425265,0.1619734177893406,0.07680680624844172,0.10566797215005863,0.10724860999289376,0.015513885287532503,0.027455902440465252
0.8671875,0.222575934571978,0.25777865175768966,0.1696750615565179,0.08045888222341091,0.11069236194316545,0.11234816099658929,0.016251552992230245,0.02876139859608884
0.87109375,0.24409976617789653,0.2827066793997801,0.18608319862778444,0.08823951702652266,0.121396681151964,0.12321260101089138,0.017823131415184434,0.031542718659238744
0.875,0.27526979806680174,0.31880659889793606,0.2098448703691247,0.09950716162165918,0.13689827937923837,0.1389460919654084,0.020099035324960823,0.03557053318559156
0.87890625,0.31063203209669155,0.35976174217466905,0.23680236438394786,0.11229023755277012,0.15448476631263475,0.1567956502412926,0.022681035716232145,0.04014006194097419
0.8828125,0.3428988009090972,0.39713182786726975,0.2614001175516023,0.12395433657275134,0.170531805565588,0.17308272504124034,0.025037017792328697,0.04430959066326068
0.88671875,0.3653611315712624,0.423146843786526,0.2785237143143604,0.13207423421590647,0.18170287319208,0.1844208838974737,0.02667712450943327,0.0472121897132638
0.890625,0.3740584304523509,0.4332196965606272,0.2851538738468662,0.13521822950224305,0.18602825946345547,0.18881097219036747,0.027312163197734662,0.048336062263842905
0.89453125,0.36899447763971693,0.4273548483979539,0.28129349516348157,0.1333876582521043,0.18350982600168209,0.18625486575274408,0.02694241629797034,0.047681695036772
0.8984375,0.35402442222221,0.4100170940546377,0.26988143986272917,0.12797613635484595,0.17606485869237076,0.17869852797502972,0.025849365314911665,0.04574725309680616
0.90234375,0.33549073918948125,0.38855210959809483,0.2557527807311999,0.12127640047765453,0.16684761305896245,0.16934340862917452,0.024496113582017642,0.04335231906793524
0.90625,0.32009987194214773,0.3707270082031755,0.24401992959610652,0.11571276559152466,0.15919334828140563,0.16157466120603203,0.023372336954707862,0.041363499292401684
0.91015625,0.3127616423626023,0.3622281781190395,0.23842582663746725,0.11306006797440205,0.15554387289284932,0.15787058771365992,0.022836530888525886,0.0404152515898204
0.9140625,0.3150893235215335,0.36492400568022276,0.24020027922233567,0.11390149978751651,0.15670148911794968,0.1590455127598034,0.023006487381849183,0.04071603498800869
0.91796875,0.32499917779205134,0.37640120353898965,0.24775479801064648,0.11748381467668878,0.16162989879831002,0.1640476483544262,0.023730063247739963,0.041996592869963933
0.921875,0.33746260896805325,0.39083585079424665,0.25725597652126453,0.12198921695016907,0.1678282615102944,0.17033873689342727,0.02464009085656471,0.04360712324569249
0.92578125,0.34609502108651213,0.4008335849903233,0.2638366822793614,0.12510973590451613,0.17212137493061164,0.1746960549553478,0.025270393777532263,0.04472261139198963
0.9296875,0.34504020618442155,0.39961193465387623,0.263032546854447,0.12472843025079783,0.17159678122879995,0.17416363107258803,0.025193374497689547,0.04458630442627509
0.93359375,0.3305843847556389,0.38286975723167416,0.2520125406135776,0.11950280054406903,0.1644075524609434,0.16686685455624684,0.024137872145502115,0.04271831599567122
0.9375,0.3020889494109724,0.3498674914226285,0.23028978546335566,0.109202005660336,0.15023610444586666,0.1524834090105287,0.02205725735393571,0.039036120114133155
0.94140625,0.26208030590169074,0.3035310669474711,0.19979020748905896,0.09473929907244383,0.13033883305979543,0.132288519694157,0.019135994122621014,0.03386617919431956
0.9453125,0.21558153662226687,0.24967800982267363,0.16434306360224582,0.07793047984705481,0.10721387866396981,0.10881765177828129,0.015740852177259512,0.027857579354417794
0.94921875,0.16894101406705886,0.19566081732591556,0.1287878603761783,0.06107041627956278,0.08401843132332942,0.08527522510348717,0.012335358512416406,0.021830661722788136
0.953125,0.12847898744894337,0.14879928755817673,0.09794266730978052,0.04644381590424018,0.0638956905163468,0.0648514770773545,0.009380991983221065,0.01660213300169744
0.95703125,0.09925248178888069,0.11495030349806257,0.0756625908593378,0.03587873820265486,0.0493606435725269,0.05009901116181936,0.007246995892273844,0.01282546691072639
0.9609375,0.08416437680125455,0.09747585494324085,0.0641605595319561,0.030424544661400432,0.041856967669673395,0.04248308727028416,0.00614532646991961,0.010875772282759044
0.96484375,0.08354863467729956,0.09676272583192258,0.06369116078985826,0.030201960043996223,0.041550745066842865,0.042172285219521655,0.006100367766492809,0.010796205707208628
0.96875,0.09527028055344999,0.11033827718165412,0.07262686096964899,0.034439214147141683,0.04738020109584795,0.0480889426057729,0.006956232923016614,0.012310884756061569
0.97265625,0.11529269272614329,0.13352743621908303,0.08789043448587108,0.04167710798697044,0.05733782870720461,0.058195521290826946,0.008418184371805637,0.014898192901569018
0.9765625,0.13858887371043238,0.16050816498136555,0.10564968278004017,0.0500984356222034,0.06892358328514092,0.06995458079472883,0.010119173055045394,0.017908540428379638
0.98046875,0.16021277815525536,0.1855521105653679,0.12213411082484527,0.05791525126142005,0.07967766890715211,0.0808695332921161,0.011698059410036876,0.020702794145677217
0.984375,0.176312042299287,0.20419763302470528,0.1344069602282616,0.06373495864409051,0.08768421366767143,0.08899584003074779,0.012873558219439474,0.02278314958914507
0.98828125,0.18486761632630078,0.2141063646377006,0.14092908884322242,0.06682771669375143,0.09193910699423213,0.09331438377557788,0.01349825051732978,0.02388870612435312
0.9921875,0.18599664031171415,0.2154139480126105,0.14178976925904863,0.06723584533574467,0.09250059918031184,0.09388427457679427,0.013580686797354247,0.024034600087929903
0.99609375,0.18174901583734027,0.21049453380328487,0.13855171232535213,0.06570037669462181,0.09038815562689706,0.09174023318792024,0.01327054377497916,0.02348572003540994
1.0,0.1754491449901252,0.20319826887771342,0.1337491539743496,0.06342303748851918,0.08725507427698176,0.0885602844391542,0.012810553506881206,0.022671645893979075


==> erp_contrast_grand-avg.csv <==
time,Fz,Cz,Pz,Oz,P3,P4,PO7,PO8
-0.19921875,0.03354644206865487,-0.0990014044077725,-0.08951793262212959,-0.02856682890239881,-0.14876052034651366,-0.03764292699770522,-0.23027264717256912,0.016710783867779355
-0.1953125,0.06965132115510642,-0.05028199723255966,-0.01250355019521976,0.025963277749951885,-0.08023583575322846,0.01657520343201213,-0.18176264404701215,0.05111856893336153
-0.19140625,0.11266826760447657,0.003290271610723039,0.05555141768809335,0.05959426729873485,-0.016579928541204936,0.06434341770500396,-0.1376662339680479,0.06714817857300659
-0.1875,0.15349854720625444,0.05205925646123433,0.10186573717874126,0.06279295661215656,0.03295624395605046,0.0950982368408404,-0.10666038718909476,0.060507765908823785
-0.18359375,0.18452033145877067,0.08808634532897486,0.11901491347998672,0.03341925847166749,0.06219445936039847,0.10342188261347474,-0.0939721687132078,0.032954233120108256
-0.1796875,0.20143005485806498,0.10710314768402895,0.10702858332933829,-0.021976893194164404,0.0699732538578246,0.09045096760473825,-0.09940411160869189,-0.008024424680286302
-0.17578125,0.20408054979270673,0.10934521554872845,0.07325236595079332,-0.08934063799870273,0.06059731560981163,0.06318904155477867,-0.1168211980484557,-0.051245820031908806
-0.171875,0.1959883206836821,0.0989780417626207,0.029961878311723922,-0.15061114311265555,0.04244514073548089,0.031948427903216725,-0.1355539609448897,-0.08503049997443668
-0.16796875,0.18267949997152755,0.08235143411639001,-0.009484134366744001,-0.18860754380511935,0.025121488889112698,0.00681775125244144,-0.14352696098285378,-0.10061064159572197
-0.1640625,0.16951341308413248,0.06576983224704236,-0.03462930919795326,-0.1918697591918317,0.016179491524326295,-0.005591111129632509,-0.13123121789249126,-0.09469457040722773
-0.16015625,0.15984369383659214,0.05364152499964803,-0.04067666381502022,-0.15796635466358566,0.018674832347187476,-0.003973886997243881,-0.09521590982330963,-0.07036958749040423
-0.15625,0.1542328789128078,0.04767897365809404,-0.0291295467746977,-0.09422524271940347,0.0305115435139669,0.007851529204572216,-0.03980621698929099,-0.03604996479111833
-0.15234375,0.15097153038823308,0.04734291536578894,-0.00624759755041282,-0.01565677365533702,0.04580420664979101,0.02296881795871286,0.02369127294343798,-0.0028168896104574515
-0.1484375,0.14757254973574163,0.051167926784501105,0.01992663278826967,0.05925869572820375,0.057633780414789726,0.0343607986508232,0.08014593788630009,0.018974271043248336
-0.14453125,0.14248212210077327,0.058230327226738154,0.042720785131677985,0.11357398221889525,0.06099636351564186,0.03768542100601735,0.11509404629350684,0.022718216641237632
-0.140625,0.1361696178037164,0.06899026061546465,0.05894201038358915,0.13611985139050375,0.0546961409497726,0.03277582294458625,0.11902272945008008,0.007265172463633007
-0.13671875,0.1310672956833514,0.08506678028652459,0.06922953588173186,0.12376177949136036,0.04143071663520459,0.02334580884166826,0.08997243128305854,-0.023180453112559007
-0.1328125,0.13037698920470575,0.10803115202406843,0.07669626711503952,0.08114984950680082,0.02612510030530757,0.015087698201909916,0.03360463196599994,-0.060854269179344556
-0.12890625,0.1362926411729859,0.13778867469227407,0.08459100087065963,0.01828142437432234,0.01332684629318237,0.012954267880616044,-0.039182197042464395,-0.09726557692602
-0.125,0.14846396823031682,0.17134829022324993,0.09405912493321011,-0.05312209694352532,0.004855855273433463,0.0187071638180214,-0.11611105321662762,-0.12610362887244264
-0.12109375,0.1634345068168841,0.202657645331783,0.10297920027824148,-0.1231139066248943,-0.0012352003864180006,0.029704516180117935,-0.18736595563950686,-0.14524559333040088
-0.1171875,0.17538066288125265,0.2237660368109573,0.10637798197876691,-0.18572782778392138,-0.009908120546242571,0.039444717714332,-0.24797438413770578,-0.1571933125887881
-0.11328125,0.17794174311802635,0.22704404045725823,0.09828445257653584,-0.23925511527522758,-0.026868670843782638,0.03974668416617533,-0.2979006694658892,-0.16777970301973255
-0.109375,0.16648743894620566,0.20774744768914388,0.07431905402199845,-0.28469074209169776,-0.05568222150031943,0.02384632580287871,-0.33994851378338353,-0.1835665699445599
-0.10546875,0.13998538861415,0.16603097208189865,0.03402580972533542,-0.3231370158118807,-0.09544238110947845,-0.010673447903286615,-0.37646523765033635,-0.2088248152176675
-0.1015625,0.1017606550135497,0.10765605651386068,-0.017970126720001645,-0.3533512824560603,-0.1399693161374671,-0.06019929799094825,-0.4063449807745201,-0.24318057967320783
-0.09765625,0.05881852871425508,0.043043151265464985,-0.07249519740071264,-0.37057665736028866,-0.17895580128879374,-0.11535082222735582,-0.42372673192403454,-0.28083542247259174
-0.09375,0.019892588909442566,-0.015147877618915118,-0.11798123011885764,-0.3672978721169784,-0.2007658963520953,-0.1632470798540453,-0.4190974607354292,-0.3117526148344041
-0.08984375,-0.007184234096513364,-0.05524453783323224,-0.14360361433318758,-0.33578453439986333,-0.19598385847530153,-0.191134645888269,-0.3825099668119947,-0.3245091306780523
-0.0859375,-0.01794271398125602,-0.06965523624558045,-0.1424112952008727,-0.27151583026352455,-0.16052555906753696,-0.1902269417541902,-0.30771349202041165,-0.3098899412634637
-0.08203125,-0.012757071843338963,-0.056908227463736694,-0.11343437478217311,-0.1761323886739774,-0.09725859229092748,-0.15847746226427262,-0.19556181030111475,-0.2639921206082363
-0.078125,0.0031810967193734996,-0.022023591839115397,-0.0620801614559241,-0.05863277152684532,-0.015578056178355837,-0.101332290114442,-0.055291948797275836,-0.18974419901951478
-0.07421875,0.02143344168814565,0.024888782590437586,0.0013101002505067072,0.06587284673287286,0.07092618403703455,-0.030183677779405116,0.09692983127251864,-0.09629832220525714
-0.0703125,0.03294536909947965,0.0713682624109424,0.06426567722428445,0.17963540699383884,0.14794581204569113,0.040956393831947935,0.24175486146305047,0.0034835980766700914
-0.06640625,0.03086829636345101,0.1058384455632222,0.11543905031885515,0.2668839442776516,0.20396043964865385,0.0994246889263195,0.36140016845820355,0.09654968380345963
-0.0625,0.012613527999860707,0.12037092744776601,0.1472845951866475,0.318028440915441,0.2327120967038354,0.13717863112105988,0.44378421648616495,0.17295575105436
-0.05859375,-0.01956588668861059,0.11220833329161906,0.15739216507881792,0.33200385018972156,0.23400204440804373,0.15233378292123234,0.48474981895196834,0.22786544207065162
-0.0546875,-0.05964052007811915,0.08372397530820308,0.1482113702877541,0.31597656402482244,0.21277310224832036,0.14860832209251384,0.4878560275756172,0.2617334473598021
-0.05078125,-0.10008938744476836,0.04101991990523857,0.12546078664854576,0.282589724065474,0.1769978155152785,0.1330932803966789,0.46212008442125807,0.2788644621887215
-0.046875,-0.1345399027741223,-0.008232428072574294,0.09591024507926704,0.24578289981036505,0.13519404262751777,0.11332495120086605,0.41873892087096465,0.28510325478237064
-0.04296875,-0.15980731404852122,-0.05696321281334349,0.06532032159611845,0.21665150029548386,0.09435103720534244,0.09476552520482073,0.3679912197185331,0.28560074838424043
-0.0390625,-0.17666243934399972,-0.10027751073948821,0.037124344487438066,0.20067024308900727,0.05874297670516171,0.07948618474529212,0.31722061066830065,0.283385048760465
-0.03515625,-0.18918078126262117,-0.13613593807804136,0.012071453170392488,0.19699146491802821,0.029709427806778876,0.06627378468238021,0.27023020265914965,0.27899974952561024
-0.03125,-0.20305637349338213,-0.1651776386779602,-0.011307402125737553,0.19973427356489992,0.006176525513268416,0.0518223295387088,0.22786362308124808,0.27101049226985197
-0.02734375,-0.2235807556871805,-0.18993704031800007,-0.03575699381030972,0.2005337762511772,-0.014423211958103366,0.032354734003092744,0.18922557387668348,0.25694023975120217
-0.0234375,-0.25399344849574845,-0.21376752101787133,-0.06424631493473498,0.1913501250783156,-0.03512515078796241,0.0050355644098942776,0.15297217714760336,0.23423072548212076
-0.01953125,-0.29465667239492177,-0.2397397338427254,-0.09906599274245309,0.1666792144305873,-0.05848275463904429,-0.031200595884683935,0.11829298784959974,0.20104205589177582
-0.015625,-0.34315181096644665,-0.2697168497434177,-0.14119308389126672,0.12471629418087105,-0.08580573052086038,-0.07544925750835318,0.0854507646863567,0.15690312693550368
-0.01171875,-0.39510285887445207,-0.3037712872355769,-0.1899504269431418,0.0674718165782906,-0.11669924759871719,-0.1250839147814986,0.05591117613334973,0.1032722352078963
-0.0078125,-0.44538853671838297,-0.3400874959424982,-0.242961618823756,0.00013346683480630617,-0.149036139873715,-0.17622646453219204,0.03214231725223726,0.043947572692104586
-0.00390625,-0.48940290753307636,-0.37543276221185806,-0.29640631282745744,-0.06996344126264376,-0.1794455926074079,-0.2243059640250067,0.017145611153068785,-0.014897732825147614
0.0,-0.5240896712166432,-0.40613210217088636,-0.34556396144580503,-0.13449850655433693,-0.20424650415407086,-0.26468288183423283,0.013776884522087585,-0.06532837915074197
0.00390625,-0.5485508722813393,-0.42928198240588245,-0.3855777492844936,-0.18534939272285555,-0.22054391024539655,-0.29334822215787426,0.023971365337160933,-0.09901695108283093
0.0078125,-0.5641003895107133,-0.4437764857811999,-0.412294724583262,-0.2157607781327897,-0.22706620939061395,-0.30763982294956804,0.04806897990761172,-0.10915315584725249
0.01171875,-0.5737268224947911,-0.45071325871504087,-0.422993707616115,-0.22143196076740423,-0.22437023972088355,-0.3068122964577924,0.0844699599156229,-0.09234866382712426
0.015625,-0.5810763354929804,-0.45294919459593075,-0.41683463791741815,-0.20136232592449232,-0.21430277286071941,-0.2922501494140306,0.12977686481008277,-0.0498603469623049
0.01953125,-0.589232286074548,-0.4539243434464879,-0.39495111536780314,-0.1582273796429945,-0.19897534286883456,-0.2671848449153913,0.17940753593848058,0.01238362212774291
0.0234375,-0.5996894856252766,-0.45621615640811797,-0.3602184222017968,-0.09809421186446343,-0.17978675259655574,-0.23594610354393808,0.2284765088234053,0.08506195570134878
0.02734375,-0.6119061026765849,-0.4604448520240112,-0.31680900747232954,-0.029436673543159486,-0.15704330280641443,-0.2029687493632082,0.2726418699694477,0.15766971728226054
0.03125,-0.6236390959202254,-0.4650330538424896,-0.26965855681737594,0.03838024298374876,-0.1304380816691264,-0.17188186518524162,0.3086588833411952,0.2209496727800797
0.03515625,-0.6319776275631739,-0.46696362687725923,-0.2239211056576096,0.09679985168986605,-0.10018779050824378,-0.1449774060802156,0.3345430741319433,0.2687864650852134
0.0390625,-0.6347044063659268,-0.46324399249897397,-0.18443311944338348,0.13954301891772047,-0.06823226073038313,-0.12319745223976497,0.3494297970974003,0.2990481959841418
0.04296875,-0.6314645020211174,-0.4524736141320318,-0.1551846082747943,0.16350148257515684,-0.03879993215605282,-0.1065716617176804,0.3533174606218381,0.31327053306995367
0.046875,-0.6242780727916397,-0.4358649903224432,-0.13883047245144553,0.16888125742298143,-0.01790681736224542,-0.09487059315915758,0.34685439231907367,0.3154677870043088
0.05078125,-0.6171746917971177,-0.41729981603566557,-0.13633905382448575,0.15863069791066664,-0.011863114934840269,-0.08818541630262189,0.3312074170480628,0.31057172122928023
0.0546875,-0.6150562512630131,-0.4023907820283057,-0.14691173078063002,0.13736487858295732,-0.02535055365626704,-0.08720858346578098,0.3079382508985873,0.3029935271570139
0.05859375,-0.6221688977348094,-0.396889760168051,-0.16826660953483952,0.11009839084863415,-0.059851601008631405,-0.09313117033116214,0.2787916173474514,0.29563707926172356
0.0625,-0.6406862667063251,-0.4049854283039167,-0.19725897004718718,0.08110602323085914,-0.11305323255328403,-0.10722109777816513,0.24538704224141838,0.28948170438525267
0.06640625,-0.6698476795463648,-0.4280163352632371,-0.23066549204031617,0.0531549808613363,-0.17940899965651624,-0.1302462493413259,0.20892987606657698,0.283695413827445
0.0703125,-0.705899935837806,-0.46394461605814286,-0.26587244406073296,0.02722313752201444,-0.2515610617592756,-0.16193665430819237,0.17011062425353884,0.276168748314376
0.07421875,-0.742860493119224,-0.50769284598573,-0.3012418403613992,0.0026763780081040522,-0.3220390851765842,-0.20065454009454697,0.1292847287004406,0.26434085498294735
0.078125,-0.7739193961242563,-0.5522422839021601,-0.3360772780069965,-0.02223099926368377,-0.3846747063107614,-0.2433861254758085,0.08685390895379896,0.24616460336801538
0.08203125,-0.7931675440886465,-0.5902517727918166,-0.3702989488374442,-0.04971413503085387,-0.43542962657738826,-0.2861002030840609,0.04362308914096502,0.22101158947407384
0.0859375,-0.7972690809765481,-0.6158744554340956,-0.404055015224003,-0.08183052813137692,-0.4726456950265856,-0.32443483632960124,0.0009025443170607161,0.19027540076876903
0.08984375,-0.7866735245443124,-0.6263816203500028,-0.4374778086457809,-0.11995597049008211,-0.49690504511090694,-0.35457338753985823,-0.03970894368876543,0.15745685288948152
0.09375,-0.7659967877771123,-0.623174514657876,-0.47065182684491447,-0.16438480088254437,-0.5106747380523302,-0.37408037201203115,-0.07668663215554261,0.12763598533638287
0.09765625,-0.7433333166773082,-0.6118114583841816,-0.5036912398281856,-0.21405305972166389,-0.5177838602321572,-0.3824341661129438,-0.10877710820977882,0.10642222747492269
0.1015625,-0.7285166816473065,-0.6008749551256187,-0.5367427320379647,-0.2664145597464085,-0.5226870598562527,-0.3810629891631834,-0.13480617155892105,0.09864723438113288
0.10546875,-0.7306835527742805,-0.5998320489197795,-0.5697873461940617,-0.31755226359564404,-0.5295094069879269,-0.3728563058302825,-0.15316274470933422,0.10714617104667923
0.109375,-0.7557967478533101,-0.616410488873953,-0.6022764864610508,-0.36262287039789953,-0.541024917311006,-0.3613203887198324,-0.16133941471707658,0.13193765369123867
0.11328125,-0.8048924655668088,-0.6542518917740381,-0.6327807113848394,-0.39666537077209796,-0.5578660875471542,-0.3496694773730269,-0.15602577718709654,0.16999580054744
0.1171875,-0.8736361678529647,-0.711578479695163,-0.6588629162251891,-0.41566491404410044,-0.578265201056638,-0.34012930427707033,-0.13404287813045812,0.21566866337252577
0.12109375,-0.9533378602100129,-0.78129613712008,-0.677279331284808,-0.41761032321119274,-0.5984588824503589,-0.3335923963732057,-0.09395546385349007,0.2616740175653831
0.125,-1.0330663826607633,-0.8524834811396431,-0.6844490485491406,-0.40321356209460646,-0.6136297088232823,-0.3295990893548151,-0.037749558146060735,0.3004925872573949
0.12890625,-1.10214386950247,-0.9127852536039427,-0.677020807415829,-0.3760260085527989,-0.6190733188304876,-0.3265318468947953,0.028212136626848405,0.3258664378336107
0.1328125,-1.152256345449132,-0.9510164318271563,-0.6523833349092456,-0.34188562381132215,-0.6112651931289292,-0.3219411155441776,0.0935239796717724,0.3340133503115794
0.13671875,-1.1786812592617935,-0.959341832640348,-0.6090772330935579,-0.30786782190261874,-0.5886383860342903,-0.31301848935072485,0.14541204507168004,0.32414965289717657
0.140625,-1.1805464055214543,-0.9346381943942106,-0.5471677013701992,-0.28107922389608575,-0.5520470267583732,-0.2972842310100532,0.17126083662333258,0.2980511624173232
0.14453125,-1.1603746088439948,-0.8789133403297456,-0.4686306169787713,-0.26763950700114947,-0.504952595292707,-0.27347826403456565,0.16120536372454808,0.25869121600408107
0.1484375,-1.1232756378376507,-0.7988338666109485,-0.3776737287353171,-0.27204930574953323,-0.45329554154704965,-0.24245974827863392,0.11006361688714605,0.20838905356868054
0.15234375,-1.0760240911622532,-0.704477542967652,-0.2807586270137108,-0.29693310921175,-0.4049068991207605,-0.20774389497546508,0.018214542762962083,0.14719968532972416
0.15625,-1.026056679620524,-0.6074568545955117,-0.18604572460390045,-0.3429982768921036,-0.3683144029764662,-0.1752896707785112,-0.10859229604420761,0.07229726151081195
0.16015625,-0.9803086413739948,-0.5186455496186682,-0.10214493073590347,-0.4090480558716081,-0.3509963448777853,-0.1523689832083619,-0.26027251465166046,-0.021224053625701345
0.1640625,-0.9438937809136405,-0.4458988769329153,-0.03637468992678805,-0.4920090077575878,-0.3574626532554248,-0.14573392093097937,-0.42403016209391353,-0.13828585565534013
0.16796875,-0.9188658509629022,-0.39231574078257836,0.0069504566546640945,-0.5870879817848618,-0.38780922295700293,-0.15966817557000468,-0.5863820433660294,-0.28123290007897594
0.171875,-0.903502211713203,-0.3556064029908157,0.02756075190291085,-0.6882379466333077,-0.4373966930870665,-0.19465390721506992,-0.7354198601206008,-0.44775589458367904
0.17578125,-0.8925559313865961,-0.3289104313353164,0.02913621699462965,-0.789022294611641,-0.4979729055776261,-0.24719736302358797,-0.8630368029116653,-0.6302444717221078
0.1796875,-0.8786494731793937,-0.302966725485021,0.018039601812347428,-0.883756570146943,-0.5599986252491362,-0.3108957002950774,-0.9666467803981504,-0.8169488978637673
0.18359375,-0.8545237619728141,-0.2690315739073412,0.0013259917608365868,-0.9685925306257559,-0.6154047014206299,-0.3783068223128794,-1.0498072242626222,-0.9946140835381811
0.1875,-0.8154332817866816,-0.22159362345064437,-0.015215848137017929,-1.042119151861698,-0.6597688866349927,-0.4428566455771943,-1.1212774779778556,-1.1516614222273347
0.19140625,-0.7608098258060636,-0.15993596491625794,-0.02826046241466429,-1.1051672572648386,-0.6930850986464065,-0.5000487135475851,-1.19246226404357,-1.2807851135221426
0.1953125,-0.6945265340618789,-0.08798485851002624,-0.036999093566691954,-1.1597842330957064,-0.7188469908214756,-0.5476070441545744,-1.2737756378555787,-1.380079652335553
0.19921875,-0.623609025751648,-0.012526750303720746,-0.042173908809672866,-1.207692434945784,-0.7418442464768304,-0.5846982844559534,-1.3709832273889333,-1.4523992604154046
0.203125,-0.5558522389037535,0.05949297232632489,-0.04464758163180704,-1.2487937510741176,-0.7655837066522508,-0.6107893000262266,-1.482758193560585,-1.5033215277071577
0.20703125,-0.49724053496902343,0.12351905809282471,-0.04422761179512236,-1.2803395748051116,-0.790389947269432,-0.6248122303986747,-1.600410769242444,-1.5385799088107888
0.2109375,-0.4501467856243835,0.17878174674024194,-0.039307099797269984,-1.297197854910337,-0.8129578645821312,-0.6251009949664876,-1.710059564175026,-1.5619619944118313
0.21484375,-0.412977328778652,0.22800178101078927,-0.027491376286548075,-1.2932815707245027,-0.8275550271719112,-0.6101521421442158,-1.7966659697776777,-1.5744304846521118
0.21875,-0.38135891600177274,0.27554119697015267,-0.006934392615676188,-1.2637707413887256,-0.8284339969577559,-0.579853804083541,-1.8486716726329178,-1.5747066299809376
0.22265625,-0.3503715220176673,0.32475557532052335,0.022205684402365478,-1.2074161759301205,-0.8125489898702654,-0.5365927222555911,-1.8617265595821664,-1.5609776937708375
0.2265625,-0.31693642199570604,0.3756377111585607,0.05685189918835931,-1.1280865237495163,-0.7815365279384423,-0.48567125077170203,-1.8402678279016982,-1.5329528650909197
0.23046875,-0.28141556640548515,0.4237745656610059,0.09111054311006228,-1.0348804835302872,-0.7421452892231173,-0.4347169522134209,-1.79640937858494,-1.4933586953702616
0.234375,-0.24776835516604478,0.46118930185912177,0.11750581307978791,-0.9405565037923225,-0.7048082011351653,-0.3921344102764124,-1.7464786878917948,-1.4481944390354329
0.23828125,-0.22214001660358917,0.47895855459501036,0.12905482549285807,-0.8586001740695792,-0.680676635056443,-0.3650085318440688,-1.706293915049173,-1.405563466505555
0.2421875,-0.21033777386492147,0.47080268927857105,0.12156215234426782,-0.7997829243322485,-0.6779979457860463,-0.3571003901470249,-1.6866713394847466,-1.3734845651924843
0.24609375,-0.21509502801109193,0.43638274860313686,0.09536309875102233,-0.7693381007811695,-0.6990282486185606,-0.3676156268284103,-1.6905812572076684,-1.3575278217103914
0.25,-0.2341759852697578,0.3829801187293924,0.055829463718737316,-0.765777201650053,-0.7386200309156266,-0.3912473687250895,-1.7128493254858768,-1.359225620944926
0.25390625,-0.26015837306658796,0.3246554172164906,0.012269429028322065,-0.7818647986823635,-0.7851795658098126,-0.4196379848053766,-1.742498511703161,-1.3759309922534158
0.2578125,-0.28218863690199214,0.2787890878153121,-0.024657845543174517,-0.807522383183823,-0.8239460953518574,-0.44395491727300396,-1.7669690350885503,-1.40222653044475
0.26171875,-0.28928835149599763,0.26086470938935236,-0.04636261508039752,-0.8336924111063126,-0.8417266030846804,-0.45786279656567785,-1.7768210227586678,-1.432349563401658
0.265625,-0.27415094905336446,0.279122559732059,-0.04953592380729788,-0.8557632895644929,-0.8316034723065968,-0.45994349306965887,-1.7693176914690412,-1.4626663187300437
0.26953125,-0.23606276045029517,0.3309684188934625,-0.03802069770131311,-0.875229943630984,-0.7959781669342192,-0.45468240728041565,-1.7496200825917185,-1.4931648593119462
0.2734375,-0.18177918548190064,0.4025999089662946,-0.022522726794704795,-0.8988694730760471,-0.7467398859262175,-0.45153112182561017,-1.7291121139351162,-1.52730888203223
0.27734375,-0.12386378500650608,0.4722894573205849,-0.018001736989958772,-0.9356456303066807,-0.7022567842795979,-0.4621801110715751,-1.7213703813467873,-1.5702491964475485
0.28125,-0.07692285919347341,0.5164787921785319,-0.039388577732779595,-0.992469722405076,-0.6819897180321277,-0.49682597591527156,-1.7371510239172494,-1.626076709726476
0.28515625,-0.05298410954424071,0.5167785275261849,-0.09692907809721873,-1.0704560509111616,-0.700413750109874,-0.5606393074231164,-1.780143520591082,-1.6952348005361273
0.2890625,-0.0576316558920098,0.46555985022678215,-0.19268460960120137,-1.1631822189883678,-0.7622522844030755,-0.6516408461720857,-1.84500754585315,-1.7731948673826992
0.29296875,-0.08825719532978837,0.36826534710598935,-0.3193964914771641,-1.2577201005115057,-0.860632383137272,-0.7607424663547135,-1.9184001303074183,-1.851018510024005
0.296875,-0.1350096425767333,0.2417061750747962,-0.4621372227120446,-1.338120114269259,-0.9787781891645864,-0.8739554573367059,-1.982648427656386,-1.9176709429302718
0.30078125,-0.1840338796910146,0.10901467106805285,-0.6022132765792776,-1.3900639714847784,-1.094643494070624,-0.9760084367371746,-2.0208001387800323,-1.963220483958139
0.3046875,-0.2217791177372419,-0.006956552667247706,-0.7220204452096368,-1.404954559802718,-1.1869019544974435,-1.0541489245952107,-2.021345835601096,-1.9816818621620769
0.30859375,-0.23884004463070596,-0.08957417918509236,-0.809275150004396,-1.381972879244131,-1.2403293112583924,-1.1009034324160893,-1.9811025140370475,-1.9724059256986948
0.3125,-0.23206609967019176,-0.1318848603659717,-0.8593506777287985,-1.3274868706503185,-1.2489558685047086,-1.1150236787216272,-1.9054709810006898,-1.939524963745498
0.31640625,-0.20439539127892203,-0.1367910869021216,-0.875185037330084,-1.2522638144218945,-1.2162569191787043,-1.1005456599377794,-1.806221916922368,-1.8897818563345936
0.3203125,-0.16272842628950457,-0.11432982915948742,-0.8650951031086151,-1.1677479960781056,-1.1527158676472027,-1.0645416068655322,-1.6977654695438105,-1.8297200767847244
0.32421875,-0.1148145543083956,-0.07735582130408147,-0.8394784458687354,-1.0828892982317484,-1.0719074907683535,-1.0145148507945123,-1.5932222368064686,-1.7634356481721625
0.328125,-0.0663498198605339,-0.037262427809992005,-0.8076017934399715,-1.0025837582361419,-0.9865389074548148,-0.9563473213347606,-1.501466499576054,-1.6917667835514294
0.33203125,-0.019245717908233928,-0.0010803641314893753,-0.7754287594252673,-0.9279603432332806,-0.9056185490408097,-0.8933469644034631,-1.4257842622100725,-1.6131185702761286
0.3359375,0.028524381079364503,0.02941530574673834,-0.7449082772836846,-0.857915836149914,-0.8332946208611247,-0.826434927603259,-1.3641628129335004,-1.5253757510436117
0.33984375,0.08170194121248642,0.05675289926898586,-0.714577197413746,-0.7908627139840974,-0.7692455596952641,-0.7550884220108856,-1.3107486438457272,-1.4279119113780325
0.34375,0.1457699312368277,0.08569826093207666,-0.6809584647271549,-0.7257647780534171,-0.7100632046785904,-0.6784768515899486,-1.2578436781041091,-1.3227228237155941
0.34765625,0.22497991380987514,0.12099300761292398,-0.6401483005902264,-0.6620956582992221,-0.6509670811283286,-0.5963112243989599,-1.1978962675129878,-1.2141863408032805
0.3515625,0.3209768522083323,0.16564277416364348,-0.5891383239031711,-0.5990353884044453,-0.5873524742128211,-0.5091869752504863,-1.1251576097492944,-1.1076164128098753
0.35546875,0.43231531776655174,0.22012868328147306,-0.5266611537990684,-0.5346591365196218,-0.5159317879588343,-0.4184799138329254,-1.036844082591415,-1.0073249541164842
0.359375,0.554849862055562,0.28253003847567015,-0.4535545201633795,-0.4658538159674208,-0.43542615912883775,-0.326028839481296,-0.933711817197036,-0.915090424769005
0.36328125,0.6827590368629899,0.3492819189432339,-0.37272764075169107,-0.3892549784723087,-0.3468373961368343,-0.23385614156268275,-0.8199535272979119,-0.8296852911371388
0.3671875,0.8098489843177958,0.4161899767041177,-0.2888129699840647,-0.3028848141184426,-0.2533188308007084,-0.144068792451435,-0.7023653552096221,-0.7476067480638449
0.37109375,0.9307664754487632,0.47935975544532994,-0.20755790330895252,-0.20771946651620965,-0.15965356681135745,-0.05892993470979491,-0.5888737746317929,-0.6646241104135697
0.375,1.0418093552289065,0.5358095336305269,-0.13501050943887094,-0.10836090780230734,-0.0714010610636251,0.01902517254848135,-0.48672262664695154,-0.5774671762992512
0.37890625,1.141149596151081,0.5836785703650094,-0.07659657796921238,-0.012358642997867264,0.006126728457900299,0.0869905179001762,-0.4007956420082337,-0.48501016181035084
0.3828125,1.2284648391869268,0.6220786303856585,-0.036238549938616416,0.0716722112770185,0.06881354153165375,0.1421211379692977,-0.33257751397286484,-0.38860412132635247
0.38671875,1.3041751572018256,0.6507435728053679,-0.01568718843714123,0.13645572494169755,0.11437052904739176,0.18200820761649084,-0.28008309982396895,-0.29158323400224617
0.390625,1.3686328657058766,0.6696882337564602,-0.014199230236044968,0.1780906018211681,0.1425240299113284,0.20530499966753268,-0.23876640398157178,-0.1982434270075828
0.39453125,1.4216449244486284,0.6790691600144783,-0.028609678182078824,0.19701523967796675,0.15480684112390009,0.21234158964489325,-0.20307665238306072,-0.1126721826949506
0.3984375,1.4625782114308095,0.6793474085498019,-0.05375487432957016,0.1976750638732483,0.1541434215823756,0.20555182800308103,-0.16810039937809051,-0.03773431700437868
0.40234375,1.4910477830198943,0.6717085625496111,-0.08314263055808624,0.18717487648700626,0.14445116391925694,0.1895710823873742,-0.13070638260614942,0.025615584320348717
0.40625,1.5078970818649395,0.658542376186233,-0.10975777087196548,0.17351067072013393,0.13038008717103367,0.17092624204906315,-0.08981400156926611,0.07861959261390439
0.41015625,1.5159890836002887,0.6436986836888536,-0.12692046880147245,0.163982690537523,0.11714475789403878,0.15731021107967535,-0.04576277845558252,0.1245674354777293
0.4140625,1.5203348766590352,0.6322615035969648,-0.1291416111826038,0.16415437187333737,0.11026887847265243,0.15650563511826476,0.000860818361037019,0.16820288806229655
0.41796875,1.5273138842530898,0.6297433969848498,-0.11290968160437842,0.1774079265715045,0.11506089236945627,0.17510116379071405,0.05034058503383676,0.2147427693444115
0.421875,1.5431201063620392,0.6408400281543436,-0.07729287432312049,0.20492612406997068,0.135784674171191,0.21722445353589137,0.1043068209582998,0.26868488589570916
0.42578125,1.5719300563432625,0.6681129320895707,-0.024188198111119164,0.24587760094618716,0.1747108342442516,0.28357345627227915,0.16527518198472535,0.33270018207076646
0.4296875,1.6144667824846692,0.7110639899110538,0.041942858075572076,0.29766653142360155,0.2313997242708865,0.37101938232808607,0.23540648896869243,0.4069381134286232
0.43359375,1.6675317056069616,0.7659692755623837,0.11490576667938512,0.3562263657386211,0.3025661499123089,0.4729496083655249,0.3150590259792807,0.4889723754786246
0.4375,1.7247191408387152,0.8265810151897313,0.18803696377744927,0.41640547010501905,0.3826854708677274,0.580334472033428,0.40186546357290354,0.5743985980188882
0.44140625,1.7780778307496803,0.885487281720998,0.25557935146025557,0.4724875282136054,0.46520773366864887,0.6832963777014811,0.4908746973342204,0.6578676448043552
0.4453125,1.8201429838882177,0.9356971304441686,0.31376541187455587,0.5188423415347643,0.5439973733700754,0.7728224886704993,0.5758245720244304,0.7342049457292887
0.44921875,1.8456734096616856,0.9719773288452416,0.36128520264355757,0.5506593083737243,0.6145369866317196,0.8422399560004123,0.6510812227134011,0.7992937298695324
0.453125,1.8526064877733006,0.99161377420387,0.3990354002780805,0.5646889462695981,0.6745503355887195,0.888166255208489,0.713444364919269,0.8505541586600884
0.45703125,1.8420814740238711,0.9945086958396132,0.4293035260616307,0.5598959660346736,0.723943458069698,0.9107965297516785,0.7630491722920851,0.8870379701875208
0.4609375,1.8177073570768698,0.9827441544985049,0.4547204071059241,0.5378934133659641,0.7642058790224837,0.9135368941315392,0.8029753075788904,0.9092847221836564
0.46484375,1.7844424746726872,0.9598574024494155,0.4773491468768043,0.5029995122640685,0.7975625635481265,0.9021057962854684,0.8377327276321012,0.9190942478198849
0.46875,1.7474782225690433,0.930078442706872,0.4981791335012531,0.46177987655937613,0.8261823154498416,0.8833017659526377,0.8712780186215241,0.9192913239530753
0.47265625,1.7114066395151895,0.8977067409432493,0.5171217480892665,0.42203441807942,0.8516630600752251,0.8636922075311304,0.9054090810423077,0.9134596439253073
0.4765625,1.679788283581729,0.8666999633533123,0.5334348998076166,0.3913558543899853,0.8748801292313146,0.8484933005092898,0.939208632644295,0.9055696637005894
0.48046875,1.6550774262213963,0.840444045024924,0.5463722345666611,0.3755531281512958,0.8961408184404718,0.8408691201111651,0.9697309906187002,0.8994475138024427
0.484375,1.638736534914642,0.8215922093768313,0.5557841404879582,0.3773216405988933,0.915471048301697,0.8417540016125713,0.9935665730154142,0.8981117503026326
0.48828125,1.6313223341057892,0.811823440471926,0.5623944616672816,0.3955042018333188,0.9328020951215876,0.8501325510223978,1.0085143458127277,0.9030976571011706
0.4921875,1.6323571117027313,0.8114197385111765,0.5675628358403628,0.4251368466157146,0.9478609399593552,0.8635677772872441,1.0145404303329997,0.9139480425801594
0.49609375,1.6399416153944912,0.8187017783711781,0.5725345886276045,0.4582891222071339,0.9597270036465488,0.878731839293323,1.013544647321396,0.9280613539885962
0.5,1.65027904586168,0.8295605766761582,0.5774342071163119,0.4855574502471427,0.9662538786869845,0.8917984359868569,1.0080501624543103,0.9410424581801635
0.50390625,1.6574605297137168,0.8374699405067076,0.5804777174489573,0.4979853542863566,0.9637584525989951,0.8987398700810445,0.9995111440730398,0.9476062814428587
0.5078125,1.653908384469105,0.8343348554262775,0.5779245384474052,0.48912721695160144,0.9474114222030039,0.8957169370660267,0.9871819202089682,0.9429408578398579
0.51171875,1.6316760138579411,0.8122635790641652,0.5650622938446759,0.4568955205286329,0.9125240580942773,0.8797356940704049,0.9682728432380827,0.9242593819180911
0.515625,1.5844187828406575,0.765904644595139,0.5380618404160487,0.4047275297125452,0.8564806535105163,0.8495501901961688,0.9394664743922476,0.8921117569116177
0.51953125,1.5094225318534882,0.6945709287720092,0.4960357387062686,0.3415609910462081,0.7806007147337368,0.8065034080573241,0.8991220852294646,0.8509497320119408
0.5234375,1.4088551552049466,0.6032158239577257,0.4423543771281402,0.2802447625072091,0.6910078127475572,0.7548119924649654,0.8490201253152918,0.8085381750788656
0.52734375,1.2895562804260408,0.501602244185051,0.3844218383619591,0.23441479868324677,0.5978097874503874,0.7008686111475981,0.794597895037441,0.7741060130683763
0.53125,1.1612042953856871,0.4016577861420956,0.33169422408718674,0.21447115727823984,0.5125383495396818,0.6515001587104052,0.7432992106259917,0.7555806860182201
0.53515625,1.0333980071663973,0.3138023600968154,0.292517881916865,0.22386116427242087,0.4445996921731421,0.6116478061812813,0.7016087693045847,0.7566940212200279
0.5390625,0.9127292059929459,0.24358465111617988,0.2709943487388955,0.2570922674749454,0.39806795371077897,0.5823530386805942,0.6720937903992308,0.77498253858721
0.54296875,0.8010230772015348,0.18998608197762223,0.26521874474383367,0.3005384030529967,0.3701896957863937,0.5599973178505024,0.6519268822557933,0.8015722983145679
0.546875,0.6954822993066045,0.14616605881201394,0.26776308459375286,0.33618650263633754,0.35237701467849547,0.5373415774556634,0.6337892841656867,0.82311765936538
0.55078125,0.59067673419122,0.10245176440548676,0.26836602273760946,0.34731391451714444,0.33346790928590053,0.5061787646809535,0.6089813382459397,0.8255034913418058
0.5546875,0.48151588316613925,0.050429925124717556,0.2578353246462939,0.3241819115373801,0.30405524853449606,0.46066185177551233,0.5714910571441578,0.7982102374626265
0.55859375,0.36590935792446544,-0.013496652684352739,0.23160629325502669,0.2676239034826722,0.2601733797291672,0.3999652449238056,0.5212011728872312,0.7378739041996596
0.5625,0.24596181447122945,-0.08653505290112662,0.19149418051256362,0.18906322907241702,0.20483926732595137,0.3291042105502129,0.4646610136660456,0.6497461413346173
0.56640625,0.12720910547159292,-0.1605506412261093,0.1449076734161281,0.10680398787599188,0.14679926607641391,0.25744725462573115,0.41284221197201987,0.5464421519718599
0.5703125,0.01627929080427748,-0.22529356158429437,0.10184623278064464,0.03988373009633506,0.09698121772316881,0.19541998597105703,0.3766356826417905,0.4443282080046629
0.57421875,-0.08193840983494738,-0.27246352374277194,0.07092784670703622,0.0017527636009262437,0.0641002273482627,0.15069544190282613,0.36193796404404566,0.3587659591630654
0.578125,-0.16632915844638774,-0.2989490042182297,0.056084978439230326,-0.0038692515857974286,0.051206495044198164,0.1254236110526108,0.36650445167651924,0.2998525303610222
0.58203125,-0.23988641828509571,-0.3079582597820263,0.05525414081830604,0.016531055635482517,0.05454843332586279,0.11563560065042111,0.3801178252160753,0.2700816139622475
0.5859375,-0.3082274986354605,-0.30767040470891516,0.061510021964750194,0.04948502052570802,0.06513518968631615,0.11303336577839218,0.3882491910189856,0.2645885217589239
0.58984375,-0.37700405641771795,-0.30807103712504613,0.0660495587112564,0.08004575136055792,0.07224996778631976,0.10835341868187243,0.37785321183037013,0.2736470321451634
0.59375,-0.4494067411542346,-0.31734430194774177,0.061679166662997886,0.0973069376186686,0.0673814710694387,0.09483716212344007,0.34291653605578176,0.2862812493731326
0.59765625,-0.5248795105217141,-0.3392791541045881,0.045324320296913356,0.09777551923662031,0.046939941711343636,0.07034885385337475,0.2873567552796885,0.2935643976798019
0.6015625,-0.5995616447762586,-0.3726057684616535,0.018600525564238524,0.08542075846662556,0.012733648802054631,0.0373439590362068,0.2238973735302352,0.2904914140344772
0.60546875,-0.668161817429791,-0.41229139924325864,-0.013606316962011533,0.06864581081345023,-0.0297906943558246,0.0008849570520830241,0.16920405698783725,0.27603866215031303
0.609375,-0.7263371344379266,-0.4520149161635345,-0.04573736944735174,0.05567850891452508,-0.07457089878926126,-0.034240859037026894,0.13714951307974843,0.2518097232950822
0.61328125,-0.772495923229144,-0.4866625999966345,-0.07409072111386195,0.0504387500654957,-0.11776677411035053,-0.0659183214679615,0.1328929641886134,0.22015865397406742
0.6171875,-0.8083033549155516,-0.5138674055160664,-0.0982001822080747,0.05060859109562443,-0.15917113671548577,-0.0955576879846376,0.1501686597293883,0.18270668533659773
0.62109375,-0.837832033084851,-0.5341945552572724,-0.12060748133535526,0.048596085377994314,-0.20170719494672085,-0.12713360320049105,0.1729047909293513,0.13978569768369198
0.625,-0.8659117725073884,-0.5502308226823516,-0.14533326009313896,0.03482339749893981,-0.24943742005234526,-0.16499211596965324,0.18058602790915756,0.09079683138679684
0.62890625,-0.896506207936909,-0.5652436243508419,-0.1758842813615047,0.001829912776862841,-0.3051453347779898,-0.21152793294731964,0.15533471753315098,0.03504812440269234
0.6328125,-0.9317859621660318,-0.5820859882987861,-0.21372478897774272,-0.05256201873748978,-0.36864102526124043,-0.26580934786579746,0.08808333262777523,-0.02748564220667049
0.63671875,-0.9721239848659025,-0.6027094059390947,-0.2578072155756672,-0.12426436057921819,-0.43649762915265455,-0.3237197461203323,-0.018357852127337537,-0.09584977789245386
0.640625,-1.0167578921027598,-0.6282280651248584,-0.3052077204301895,-0.2043800293449749,-0.5032113108427438,-0.3794668543832813,-0.15029219468942756,-0.16826656690227537
0.64453125,-1.0645967449818272,-0.6591976102754415,-0.3524221767747804,-0.2823340707891475,-0.5631462727251346,-0.4277207210634515,-0.2876139149066148,-0.24249231955764117
0.6484375,-1.1146870519951335,-0.6957425853215682,-0.39665042095293757,-0.3492891949008481,-0.612351186646265,-0.46542402287741425,-0.40998097006195167,-0.31601993555341323
0.65234375,-1.1661252301564673,-0.737359982849739,-0.43649080794239126,-0.4004565141713101,-0.6494838657999935,-0.49252645339947776,-0.5024239158046839,-0.38592580153817835
0.65625,-1.2175498795841122,-0.7824972385606088,-0.47179730700008804,-0.4354911880000145,-0.6755374784006563,-0.5113993779559678,-0.5585288818110712,-0.44845242541668995
0.66015625,-1.2665858548643882,-0.8281907639684505,-0.5028514351579361,-0.45703754381065664,-0.6925939715074492,-0.5252539381217503,-0.5803878480037383,-0.4986763428860286
0.6640625,-1.3096499742459855,-0.8700745866008219,-0.52930516858396,-0.46827386768200085,-0.7022210866125533,-0.5362850856727164,-0.5757702865594183,-0.5306868047227908
0.66796875,-1.342365635537135,-0.9029237162394566,-0.5494413244377938,-0.4706772926965641,-0.704240278537327,-0.5443504278446198,-0.5539488938666182,-0.5385315944295144
0.671875,-1.3605543927042163,-0.9216689704771852,-0.5601595489679312,-0.4630507817182661,-0.6964130534470314,-0.5467549613058509,-0.5219470722295227,-0.5178346782486187
0.67578125,-1.361500721941411,-0.9226060910805245,-0.5577803676715121,-0.442225598362711,-0.6752065928594675,-0.5392552679950313,-0.4825956239074003,-0.4676165588080039
0.6796875,-1.3450248843582813,-0.9044111948242062,-0.5394026629801374,-0.40506793652639317,-0.6373583119057002,-0.5179032882551837,-0.4348975721768511,-0.3916211426258087
0.68359375,-1.3139245993443183,-0.8686112664690882,-0.5042942348154611,-0.3508223755943618,-0.581635163143801,-0.48101315996973426,-0.3762142739560659,-0.29850758664906607
0.6875,-1.2735553127640742,-0.8193324561034387,-0.45475354681911995,-0.2826863010341185,-0.5101077249491937,-0.43047907638538163,-0.3051116834740242,-0.20060322469817038
0.69140625,-1.23064023682673,-0.7624067848155391,-0.39608428892279335,-0.20787409482636576,-0.42845618963838206,-0.3719281096437044,-0.22358922535659076,-0.11143178113570684
0.6953125,-1.191715341519739,-0.7041545586616849,-0.33567937407497084,-0.13612267935059208,-0.3452165628914372,-0.3136417490168242,-0.13783426311420044,-0.04272174791708494
0.69921875,-1.16177000109019,-0.6502743872260908,-0.2815610855577688,-0.07727438600113601,-0.27027311944038956,-0.2646451946475281,-0.057341164705349,-0.0018555937897346553
0.703125,-1.1435694204919855,-0.6052007961443451,-0.24090221018013835,-0.038929407253363024,-0.21313330478278658,-0.23264546200607583,0.007129086210255764,0.009390380029117296
0.70703125,-1.1378332374079037,-0.5720474973713863,-0.21897746194099454,-0.02503618290461418,-0.18148540448237327,-0.22248902098453982,0.04595467473222925,-0.005574980921352335
0.7109375,-1.1440554317232454,-0.5529525424208259,-0.21872770616937487,-0.03577962459644368,-0.1802930995609131,-0.23553609196369507,0.052681635054341314,-0.04002157183435884
0.71484375,-1.161447357844736,-0.5494373453984736,-0.2408110049145762,-0.06851470857327513,-0.21138602335213363,-0.2699520393889543,0.025228468203408738,-0.08643154103538109
0.71875,-1.1894535418832675,-0.5623948027277947,-0.28383959715938545,-0.11908903019275385,-0.2733352744144213,-0.3215894537333952,-0.03384552726970469,-0.13872147519577993
0.72265625,-1.2275349945412017,-0.5915589440519398,-0.3445434231252875,-0.18287916248027614,-0.3614419767927757,-0.3850122709536663,-0.11789301623821302,-0.19337781509420893
0.7265625,-1.2743356592181954,-0.6346563168335706,-0.4178086783213075,-0.25518832558191207,-0.4678546758896118,-0.4543163072412426,-0.21734457789079897,-0.2492442376933468
0.73046875,-1.3267185750009958,-0.6867164188406605,-0.4967696440871805,-0.3310990166482952,-0.5820147634949535,-0.523634014371055,-0.32125689131135005,-0.3062780535856291
0.734375,-1.379283730784664,-0.7400673780466605,-0.573226998312748,-0.40518563082514447,-0.6916582719895814,-0.5874262569705024,-0.4189882076843787,-0.3639757721884962
0.73828125,-1.4247964372771094,-0.7853152510506334,-0.6385617439264024,-0.4715221564310923,-0.784431279043929,-0.6407510113604076,-0.5017129183215729,-0.42021412127724034
0.7421875,-1.455548158446618,-0.8131982554004935,-0.6850705176475458,-0.5241973894953844,-0.8498926717948052,-0.67963691208206,-0.5634978492707887,-0.4709909831035475
0.74609375,-1.4652509889856447,-0.8168125305019203,-0.7074016252772708,-0.5582433004747145,-0.8814347438601544,-0.7015520964159805,-0.6017695568516501,-0.5111478458275087
0.75,-1.4508157164527802,-0.7935002486192388,-0.7036645115476858,-0.5706704655494832,-0.8775905371294357,-0.7058415576466359,-0.6171873678795237,-0.5357989039111999
0.75390625,-1.4133898957879865,-0.7457592801074497,-0.6758620543223515,-0.5612760674011952,-0.8423450026384671,-0.6939720833543106,-0.6131137411102827,-0.5419951207841223
0.7578125,-1.3582815654444858,-0.6808374450884003,-0.6295093726293999,-0.5330005592441012,-0.7843490834602562,-0.6694712624266685,-0.5949310661890195,-0.5301149599290511
0.76171875,-1.2937632618559292,-0.6090773467803956,-0.5725399319089775,-0.4917513365398918,-0.7152276566557703,-0.6375195198415895,-0.5693553930541384,-0.504541731061181
0.765625,-1.229068402608391,-0.5414381689661241,-0.5137615630701475,-0.4456917963580054,-0.6473638904935797,-0.6042097879799257,-0.5437158279164578,-0.47331681685136573
0.76953125,-1.1721017472154927,-0.4868282985626138,-0.46117759211483644,-0.4040183512188378,-0.5916019176765985,-0.5755230745307927,-0.5250365120446077,-0.4466505743039306
0.7734375,-1.1274403277639067,-0.44991659819970664,-0.4204636070426204,-0.3752866746253858,-0.5552720381274412,-0.556111729110853,-0.5188014142731845,-0.43446061681606807
0.77734375,-1.0951231388389715,-0.42995935700673726,-0.39384056549351953,-0.36547467630043684,-0.540858707154257,-0.5480673053170904,-0.527507097558555,-0.4434622269400279
0.78125,-1.0705560953283566,-0.42094160335182096,-0.37954364984216227,-0.37617377302012756,-0.5455346467897471,-0.5499622375282343,-0.5494018751051044,-0.47464351382586756
0.78515625,-1.0455974006617907,-0.41302365616502357,-0.3720412280472374,-0.403476946075898,-0.5616802241092955,-0.5565251512962277,-0.5779988327958563,-0.5220492766966345
0.7890625,-1.0105999308507307,-0.39497507486885297,-0.3630741787219449,-0.43813270167447627,-0.5783696224170853,-0.5592623324446322,-0.6028813004377298,-0.5735388413086184
0.79296875,-0.9569226904204697,-0.3570261810637021,-0.3434354880482715,-0.46726793812013057,-0.5836328682562453,-0.5481284688357846,-0.611968914654426,-0.613593044818117
0.796875,-0.8792718517725007,-0.2934470728632732,-0.3052120121083135,-0.4774886974701076,-0.5671153644470905,-0.5140148005011724,-0.5948759849161434,-0.6275137138800346
0.80078125,-0.7772562184982235,-0.20421239810275438,-0.24401447262789588,-0.458618245602338,-0.5226005441727466,-0.45147771743359044,-0.5464745527206105,-0.6057761083866353
0.8046875,-0.6557456231348624,-0.09532790556932014,-0.16061270002865058,-0.40696181713428814,-0.4498043892908754,-0.360915436203868,-0.46948909471211664,-0.547127342542808
0.80859375,-0.5239471647655591,0.02227720585779025,-0.061438790055490244,-0.3269834678576444,-0.3549324389950925,-0.24943076937233855,-0.37506248418139876,-0.4593663049945462
0.8125,-0.3934600556476653,0.13503519369351125,0.042349221018866956,-0.23069068788572622,-0.2497332332040969,-0.12992710196613189,-0.2807603891596955,-0.3574871243472444
0.81640625,-0.27582461825659266,0.22965997459323262,0.1371677171846386,-0.134736865220475,-0.14914002122168313,-0.018500047715974688,-0.20629961738904967,-0.25973798756240285
0.8203125,-0.1801820417313138,0.2960108531624428,0.2101666325415863,-0.05602519692615715,-0.06798541818398007,0.06925365170218356,-0.16811877401323727,-0.18282601388364128
0.82421875,-0.11159418988881953,0.3292234964646923,0.25240782974833564,-0.007152609171612312,-0.01757911860522654,0.12198296417409438,-0.17444966715629562,-0.13775060381249205
0.828125,-0.0703807359059283,0.3306029725536064,0.2611247111872217,0.006844912636694289,-0.0030479181400977495,0.13526830855425942,-0.22255015608152462,-0.12750201960898266
0.83203125,-0.05257187751794845,0.3070645959724061,0.2403339749434963,-0.010632316360670302,-0.022191382953451466,0.11241473174550265,-0.29916799348939094,-0.14722778018949612
0.8359375,-0.05131209945830051,0.26925491170004534,0.19955086827394553,-0.04954640786536402,-0.0662196057987785,0.06310689570909744,-0.3842813498522446,-0.18666770529307541
0.83984375,-0.058834149996300766,0.22881916095229826,0.15096335914677184,-0.0970640741115858,-0.12221190104355628,0.00037353745097057356,-0.4570507030621229,-0.23395354276090075
0.84375,-0.06849199252201288,0.19551350760593778,0.10593808497105783,-0.1420762600901071,-0.17662360107806307,-0.06313456424322794,-0.502117188716511,-0.2794769500269467
0.84765625,-0.07633054366351644,0.17492230597326852,0.07196489093530545,-0.1787720833590356,-0.21883977296965895,-0.1183393152359713,-0.5142016448189679,-0.31856615123615484
0.8515625,-0.08179419097587015,0.16739075192617747,0.05099790456597475,-0.20799188860110007,-0.24374847384933673,-0.1614105684666356,-0.4994877826902666,-0.35215842331126623
0.85546875,-0.08741768908748782,0.16844506944835302,0.03966397699173285,-0.23593102582708525,-0.25260621328015986,-0.19350756019775872,-0.4733392415801063,-0.38536828128599154
0.859375,-0.09763941477558546,0.1705379730765344,0.03115959046340322,-0.27079238407168305,-0.252003189871175,-0.21888678247705684,-0.4551299639388162,-0.4245891602749907
0.86328125,-0.11713046887962264,0.1655671724165586,0.018089167497237213,-0.3187761592471361,-0.2513289416583575,-0.242250621340645,-0.4619159597041289,-0.47427181470993673
0.8671875,-0.14915211465904576,0.14740324161266471,-0.004778418105644278,-0.38101705968074384,-0.25958561877814645,-0.26641993144949083,-0.5030101419833954,-0.5346025773178553
0.87109375,-0.19439627862993802,0.11370342889449603,-0.03875052456692174,-0.4526399948190374,-0.2825489673341508,-0.2911871774813335,-0.5771416340394353,-0.6009183834976284
0.875,-0.2505658471818606,0.0665519266362935,-0.08093974201983656,-0.524203699114878,-0.3211020214166638,-0.3136595125852182,-0.6729629262736125,-0.6649992201346322
0.87890625,-0.31270946010408807,0.011842269387329907,-0.12542085414679605,-0.5848469868396933,-0.37114745055077947,-0.32978471153910505,-0.7725648742962221,-0.717656007509504
0.8828125,-0.37414000075841614,-0.042334626471074444,-0.16529715196611505,-0.6258513849388692,-0.42500496988395753,-0.33632915119596873,-0.856767428558669,-0.7515955076087266
0.88671875,-0.4276872687114519,-0.08781445615113626,-0.19494112279971887,-0.643316695914109,-0.47378293288602435,-0.3324989563679992,-0.9105260687647387,-0.7635553629370406
0.890625,-0.4670386601901555,-0.11844760194890114,-0.2117265296419646,-0.6391435931618616,-0.5099832947053073,-0.32063982757790654,-0.9269039651371713,-0.7551140583927918
0.89453125,-0.4879472612628888,-0.13165619350274937,-0.21680361328435538,-0.6202387794473907,-0.5295892151480075,-0.30585482591050095,-0.9085913461603923,-0.7321469297494332
0.8984375,-0.48908589178608963,-0.12908867574878968,-0.21476691358657263,-0.596459017287998,-0.5330607564246748,-0.29474358598235995,-0.8667011002216896,-0.7033323754512821
0.90234375,-0.4723185327293322,-0.11617355966109244,-0.21233365998796216,-0.5780615879302786,-0.5249744958746305,-0.29366913167905295,-0.8173191190508078,-0.6782437935726193
0.90625,-0.44221235384611646,-0.10060250588139752,-0.21635953828536003,-0.573333579723112,-0.5124164772496442,-0.3069917795528454,-0.7768629757265444,-0.6654258868366014
0.91015625,-0.40477607399225235,-0.09005291445873809,-0.23167280005509383,-0.5868018320143165,-0.5025971745453717,-0.33565424928383436,-0.7575761742373288,-0.6706486033181136
0.9140625,-0.3656817000319279,-0.08973754717089832,-0.25930089009307267,-0.6181901426316472,-0.5004116019335925,-0.37643624750671734,-0.7644018751307158,-0.6954586524443584
0.91796875,-0.3284939680270327,-0.10053713594970759,-0.295652625936782,-0.6622025239266804,-0.5067251436230436,-0.42213412143610185,-0.7940453201626951,-0.7362579594882845
0.921875,-0.29355553010645963,-0.11841447644656,-0.33304846169812663,-0.7092333476066415,-0.51798281219817,-0.4628070939816098,-0.8363786605514179,-0.7843109415262006
0.92578125,-0.2580428883902641,-0.13547597177421267,-0.36164320249554294,-0.7470885634575097,-0.5273364536151348,-0.48800677632243605,-0.8776523259257374,-0.827084647880838
0.9296875,-0.21731975152761152,-0.14250613844524196,-0.37232865679470706,-0.763629543598654,-0.5269880034575181,-0.4895792358183826,-0.9044840112437669,-0.8510124871463631
0.93359375,-0.1672058687063327,-0.13223733219547285,-0.3597957061174384,-0.7499126581933524,-0.5110143206366047,-0.4643081013000483,-0.907450839804369,-0.8451991675428872
0.9375,-0.10635950076220979,-0.10226149527170492,-0.3247529889449652,-0.7030409392427828,-0.47774358336027944,-0.4155233455094276,-0.8833368383420748,-0.8050141673265898
0.94140625,-0.037835039989886354,-0.05651545009754955,-0.2744639857610309,-0.6277841748669744,-0.4308686527565442,-0.352970374706274,-0.835571654533851,-0.7342814001276565
0.9453125,0.030889491853258733,-0.004705063005872034,-0.22126050680526532,-0.5362198294278642,-0.37888281667619594,-0.290725495233346,-0.7729518074484076,-0.6450729870266514
0.94921875,0.08958819819326891,0.04026730238138043,-0.17935816742919997,-0.44521314634948794,-0.3329700177800987,-0.24360801376133168,-0.7071771506161895,-0.5549001684812538
0.953125,0.12820621009268507,0.06610073199908584,-0.16089516918782465,-0.37229685290185444,-0.3039809826077544,-0.22311321856705035,-0.6499590767816699,-0.4820531671612116
0.95703125,0.14007621018663485,0.06490467541198086,-0.1724073968034645,-0.33112897313003486,-0.2994095211761305,-0.23412715677295637,-0.6104370413595461,-0.4405565903198294
0.9609375,0.12434109919468028,0.035789749830428264,-0.21282612294726277,-0.32792428328320966,-0.32125831239682157,-0.27346294473318267,-0.5934458613410243,-0.43636066493490944
0.96484375,0.08674151530385643,-0.01457937681692556,-0.27359126875126094,-0.3599580224999954,-0.36537804248837347,-0.33066166338358016,-0.5988861744299356,-0.46592245439569524
0.96875,0.03847062401973744,-0.07362283582779128,-0.34080480304510274,-0.4165445091075526,-0.4224074245939846,-0.390765677593663,-0.6221733883648994,-0.5174749162506487
0.97265625,-0.006574459199271132,-0.12615824118711316,-0.39875547486190044,-0.4820893195756071,-0.4799995849680272,-0.4381894029847899,-0.6555407026098692,-0.574412126752577
0.9765625,-0.03533333625682644,-0.15841567346797092,-0.4338187977737107,-0.5402175133895071,-0.5257318207441131,-0.4605782635280775,-0.6898713991176919,-0.6196740969244274
0.98046875,-0.038914624411745535,-0.16166099214842689,-0.43774315372502315,-0.5777883416158147,-0.550008905975119,-0.4516942624377407,-0.7167222406678775,-0.6399311587301781
0.984375,-0.014843140050402326,-0.1345202633729059,-0.40959983493848995,-0.5878107458556769,-0.5483433369590784,-0.4127606132442452,-0.7302071480808081,-0.6286430789259612
0.98828125,0.03231123812952319,-0.08347839042244232,-0.3560548123004992,-0.5707024683943018,-0.5225508061812434,-0.35214057447774394,-0.7284056096068525,-0.5874842941011593
0.9921875,0.0920331615361647,-0.02146439115335852,-0.28998144330216746,-0.5337831225915579,-0.48057444246296654,-0.28355700010251894,-0.7139491913221718,-0.5259806812318857
0.99609375,0.15041317169561808,0.03515862800895775,-0.22771148167066713,-0.48922248652161215,-0.4348537174792,-0.2232374072264065,-0.6934914154044236,-0.45944634052830224
1.0,0.1935794387009082,0.0705525948774266,-0.18543353519362427,-0.45089018385624513,-0.3994215092006925,-0.18645616250978492,-0.6759649977539084,-0.4055171132222313


==> gridsearch_erp_processed.csv <==
,n_blocks,theta,test_score,test_mse
0,1,0.0,0.8316409324576938,0.9954483070449692
1,1,0.1,0.8304803219742101,0.9950510690936406
2,1,0.2,0.8254161242435977,0.9937831183745206
3,1,0.3,0.8087296455954909,0.9905491158936557
4,1,0.4,0.7978278254967163,0.9873903195919661
5,1,0.5,0.7826239769556792,0.9833477885249621
6,1,0.6,0.7703659701367752,0.9788249763384347
7,1,0.7,0.7621343242046041,0.9730184826329412
8,1,0.8,0.7489968247800295,0.9585606464929984
9,1,0.9,0.7457629466767941,0.9264107479595193
10,1,1.0,0.8540042316897378,1.3241139442924578e-30
11,2,0.0,0.8505140600967527,0.9916406042221046
12,2,0.1,0.8508573683449231,0.9907440917492439
13,2,0.2,0.8483865029231611,0.9880226833633585
14,2,0.3,0.8426508655413603,0.984067141029938
15,2,0.4,0.8301060853155046,0.9792636555149825
16,2,0.5,0.8231352415850239,0.9711768266770641
17,2,0.6,0.8140484845833379,0.9624352871128649
18,2,0.7,0.8084078086130577,0.9548653173669741
19,2,0.8,0.7993794326091097,0.9223700288438549
20,2,0.9,0.7798609907606988,0.8780984747486303
22,3,0.0,0.8573895792489412,0.9871961470756092
23,3,0.1,0.8571481036686416,0.986195034900598
24,3,0.2,0.8533148558311129,0.98380904856804
25,3,0.3,0.8472726542162661,0.9801210593984516
26,3,0.4,0.8412987730858418,0.9725751539858405
27,3,0.5,0.8353177943368663,0.9620261221812784
28,3,0.6,0.8257462541216255,0.9520440520849411
29,3,0.7,0.819082913921549,0.9368638511381614
30,3,0.8,0.8092344988857056,0.9016458793934836
31,3,0.9,0.8031366953803946,0.8418923045057056
33,4,0.0,0.8580470888100293,0.9849673900304416
34,4,0.1,0.8596322666356614,0.9831601347524532
35,4,0.2,0.8558301904951456,0.9778557051265396
36,4,0.3,0.8488537504704949,0.9741318636772127
37,4,0.4,0.8433104321072484,0.964146753724734
38,4,0.5,0.8389771917728157,0.9517867792276999
39,4,0.6,0.8307819753462933,0.9427492687800797
40,4,0.7,0.8263509204493553,0.9186125476044545
41,4,0.8,0.819944455511041,0.8726937589719788
42,4,0.9,0.8354346071051724,0.8087981959977029
44,5,0.0,0.8587709450617669,0.9837535346505345
45,5,0.1,0.8600538849225906,0.9819936940656244
46,5,0.2,0.8572607220370331,0.9752002579843912
47,5,0.3,0.8490907016274836,0.9696445987960105
48,5,0.4,0.8437221680269272,0.9591997513280549
49,5,0.5,0.8410875672796414,0.945847769019794
50,5,0.6,0.8359424933668118,0.9328514582275975
51,5,0.7,0.8336824296841433,0.9053582663210225
52,5,0.8,0.8309154070491643,0.8547444358484522
53,5,0.9,0.8521476011586585,0.7813760641945593
55,6,0.0,0.8584587344668988,0.9823707511784945
56,6,0.1,0.860374838316743,0.9804193711399619
57,6,0.2,0.856928936400599,0.9718443405950236
58,6,0.3,0.850242838689754,0.9644124758421594
59,6,0.4,0.844509926821684,0.9530895347751531
60,6,0.5,0.8443898476679701,0.9392628072271271
61,6,0.6,0.8387520869043558,0.922446584450196
62,6,0.7,0.8340639882080666,0.8939831638728226
63,6,0.8,0.8416224026312511,0.8392466915304716
64,6,0.9,0.8543141624434955,0.7564166184855808
66,7,0.0,0.8591143499193502,0.9807886616099262
67,7,0.1,0.861468982934462,0.9783109428016946
68,7,0.2,0.8570113780784131,0.9674149797421435
69,7,0.3,0.852336524039017,0.958701844810052
70,7,0.4,0.8452786704863631,0.9472572869895786
71,7,0.5,0.8450314131500276,0.9327679478571491
72,7,0.6,0.8396924004243255,0.9114128106952305
73,7,0.7,0.8360866889096794,0.8818352476403398
74,7,0.8,0.8441519374686337,0.8238139313733309
75,7,0.9,0.8514102731826486,0.7279371114991712
76,8,0.0,0.8596586198500554,0.9785457840395568
77,8,0.1,0.8623289265901599,0.9760946128013196
78,8,0.2,0.8565712947003997,0.9635535002010005
79,8,0.3,0.852839511427723,0.9539877155831819
80,8,0.4,0.8470713970640668,0.9401744755985926
81,8,0.5,0.8462052125813267,0.9256175122779237
82,8,0.6,0.8404124741002151,0.9009071097853529
83,8,0.7,0.8372967006517427,0.870325887715074
84,8,0.8,0.8469378856760594,0.8096252466304269
85,8,0.9,0.8502567577751412,0.7015824006666246
86,9,0.0,0.8593784539628081,0.9765726523738402
87,9,0.1,0.8618159186192769,0.9738170894743023
88,9,0.2,0.8567713537548426,0.9595705541177627
89,9,0.3,0.8546784878226444,0.948225843433629
90,9,0.4,0.8486913712026436,0.9336233837913779
91,9,0.5,0.8470173606691994,0.9177633706041026
92,9,0.6,0.839150286223368,0.8909060273092905
93,9,0.7,0.8380643802025227,0.8573404434549082
94,9,0.8,0.84944453536542,0.7954240354653738
95,9,0.9,0.8478087121663436,0.6764385442114118
96,10,0.0,0.8590405304553488,0.9745929195869539
97,10,0.1,0.8613135003093758,0.9708409701588825
98,10,0.2,0.8563778770142146,0.9547715001883154
99,10,0.3,0.8554407988518119,0.9425515457260619
100,10,0.4,0.8497050669761327,0.9267453334772052
101,10,0.5,0.8480391815058725,0.9097987674979592
102,10,0.6,0.8418447298027938,0.8817586419354352
103,10,0.7,0.838841683320155,0.844067514461145
104,10,0.8,0.8505979509157613,0.7826964859800652
105,10,0.9,0.8460813558790031,0.6559323673268658
106,11,0.0,0.8588991690236543,0.9724216829335193
107,11,0.1,0.8610490436768194,0.9682988104951195
108,11,0.2,0.8571711390196195,0.9500558984488955
109,11,0.3,0.8557717636608249,0.9377236802158082
110,11,0.4,0.8512799597777639,0.9197233996302083
111,11,0.5,0.8481399676892991,0.9017014213520156
112,11,0.6,0.8440412110933444,0.8718148561828688
113,11,0.7,0.8409315042928992,0.8313901568979567
114,11,0.8,0.8523091737026527,0.7701209501790219
115,11,0.9,0.8454626305273013,0.6359425954705537
116,12,0.0,0.8590174654868866,0.9702109154526204
117,12,0.1,0.8611245562736715,0.9651895847620774
118,12,0.2,0.8581829597242833,0.9456104066180671
119,12,0.3,0.8564650525532641,0.9316042432412518
120,12,0.4,0.85206179013942,0.9115939427285393
121,12,0.5,0.8500478815995653,0.894551998490721
122,12,0.6,0.8468926999727406,0.8628117660761231
123,12,0.7,0.8461447865668179,0.8180117445456758
124,12,0.8,0.8506978894749954,0.7571257459707847
125,12,0.9,0.8435744657693728,0.6157527285649593
126,13,0.0,0.8593642044269846,0.9678262101840452
127,13,0.1,0.8614553201068983,0.9623059254299078
128,13,0.2,0.8575013450568927,0.9408395640652389
129,13,0.3,0.8562738068159252,0.9262116507153091
130,13,0.4,0.8529646403625045,0.9047508530437175
131,13,0.5,0.8500407924431524,0.8850995786115939
132,13,0.6,0.8477879194625572,0.8539401479747781
133,13,0.7,0.8480937975572176,0.8062592599841617
134,13,0.8,0.8539407853970119,0.7440953415310367
135,13,0.9,0.8424895246310633,0.5961997573556419
136,14,0.0,0.8593216024965791,0.9654049390698155
137,14,0.1,0.8605179718612462,0.9590827747462405
138,14,0.2,0.8574228474407334,0.9367510690898081
139,14,0.3,0.8559513119022345,0.9206092747080299
140,14,0.4,0.8540908198153494,0.8973014885039424
141,14,0.5,0.8503368805489062,0.8767503979962654
142,14,0.6,0.8505071373623944,0.845435194469292
143,14,0.7,0.8502083392568301,0.7940670535713089
144,14,0.8,0.8553430067772729,0.7324763353939239
145,14,0.9,0.8401691918649355,0.5777402943142527
146,15,0.0,0.8593757658235217,0.9629280685365368
147,15,0.1,0.8612707643951129,0.9554394744780184
148,15,0.2,0.8572526787745199,0.9318993507955011
149,15,0.3,0.857342557966776,0.9149936936415759
150,15,0.4,0.8530247328277262,0.8898242283245162
151,15,0.5,0.8521040006959263,0.8673495735251141
152,15,0.6,0.8523355988452227,0.8374084710053754
153,15,0.7,0.8528637427609227,0.7824096087798861
154,15,0.8,0.8557757402166434,0.7191463920394563
155,15,0.9,0.8370425596455897,0.5595978105407523
156,16,0.0,0.8593092879697276,0.9607682527314123
157,16,0.1,0.8612031321646105,0.9516941897919072
158,16,0.2,0.8575455435107359,0.9277022566564759
159,16,0.3,0.8567774888051551,0.9093405387943423
160,16,0.4,0.854604635920446,0.8819717908422194
161,16,0.5,0.8527633155131983,0.8586654576526528
162,16,0.6,0.8535600223140947,0.8290890765781552
163,16,0.7,0.8553832647730883,0.771834603534286
164,16,0.8,0.85258599927597,0.7065811927247048
165,16,0.9,0.836841131867762,0.5426677434936298


==> mi_BTTDA_HODA.csv <==
,dataset,index,pipe1,pipe2,p,smd,nsub,p_star,dof,ci,dataset_idx
3,AlexandreMotorImagery,3,BTTDA,HODA,0.5859375,-0.07326729380562973,8.0,,7.0,0.6698346895648992,0
12,BNCI2014-001,3,BTTDA,HODA,0.044921875,0.7721675195328992,9.0,*,8.0,0.6198493458409474,1
21,Schirrmeister2017,3,BTTDA,HODA,0.0003,1.3030075831249497,14.0,***,13.0,0.4733018587556191,2
30,Weibo2014,3,BTTDA,HODA,0.017578125,0.7964856968789857,10.0,*,9.0,0.5796812075496328,3
39,Zhou2016,3,BTTDA,HODA,0.125,0.7403093047216693,4.0,,3.0,1.1766817174009132,4
-1,\textbf{Meta-effect},5,BTTDA,HODA,0.00012976044086512571,0.7077405620905749,9.0,***,8.0,0.6198493458409474,5


==> mi_BTTDA_PARAFACDA.csv <==
,dataset,index,pipe1,pipe2,p,smd,nsub,p_star,dof,ci,dataset_idx
6,AlexandreMotorImagery,6,BTTDA,PARAFACDA,0.296875,0.3017112440026136,8.0,,7.0,0.6698346895648992,0
15,BNCI2014-001,6,BTTDA,PARAFACDA,0.01953125,0.8770750078827702,9.0,*,8.0,0.6198493458409474,1
24,Schirrmeister2017,6,BTTDA,PARAFACDA,0.0036,0.8982125097700542,14.0,**,13.0,0.4733018587556191,2
33,Weibo2014,6,BTTDA,PARAFACDA,0.001953125,1.5697578277306385,10.0,**,9.0,0.5796812075496328,3
42,Zhou2016,6,BTTDA,PARAFACDA,0.0625,5.0043750843753525,4.0,,3.0,1.1766817174009132,4
-1,\textbf{Meta-effect},5,BTTDA,PARAFACDA,7.129828876790298e-06,1.730226334752286,9.0,***,8.0,0.6198493458409474,5


==> mi_PARAFACDA_HODA.csv <==
,dataset,index,pipe1,pipe2,p,smd,nsub,p_star,dof,ci,dataset_idx
5,AlexandreMotorImagery,5,PARAFACDA,HODA,0.76171875,-0.260063094351132,8.0,,7.0,0.6698346895648992,0
14,BNCI2014-001,5,PARAFACDA,HODA,0.603515625,-0.09717820963031758,9.0,,8.0,0.6198493458409474,1
23,Schirrmeister2017,5,PARAFACDA,HODA,0.0054,0.8071102114310034,14.0,**,13.0,0.4733018587556191,2
32,Weibo2014,5,PARAFACDA,HODA,0.791015625,-0.25383559263984046,10.0,,9.0,0.5796812075496328,3
41,Zhou2016,5,PARAFACDA,HODA,0.9375,-3.814777809485149,4.0,,3.0,1.1766817174009132,4
-1,\textbf{Meta-effect},5,PARAFACDA,HODA,0.6345867537155518,-0.7237488989350871,9.0,,8.0,0.6198493458409474,5

